A comparison of limited-memory Krylov methods for Stieltjes functions of Hermitian matrices

Given a limited amount of memory and a target accuracy, we propose and compare several polynomial Krylov methods for the approximation of f(A)b, the action of a Stieltjes matrix function of a large Hermitian matrix on a vector. Using new error bounds and estimates, as well as existing results, we derive predictions of the practical performance of the methods, and rank them accordingly. As by-products, we derive new results on inexact Krylov iterations for matrix functions in order to allow for a fair comparison of rational Krylov methods with polynomial inner solves.

==> tikz/convrate.dat <==
tol	rate
1e-12	0.73987
1.028e-12	0.73987
1.0569e-12	0.73987
1.0865e-12	0.73987
1.117e-12	0.73987
1.1483e-12	0.73987
1.1805e-12	0.73987
1.2136e-12	0.73987
1.2477e-12	0.73987
1.2826e-12	0.73987
1.3186e-12	0.73987
1.3556e-12	0.73987
1.3936e-12	0.73987
1.4327e-12	0.73987
1.4729e-12	0.73987
1.5142e-12	0.73987
1.5567e-12	0.73987
1.6003e-12	0.73987
1.6452e-12	0.73987
1.6913e-12	0.73987
1.7388e-12	0.73987
1.7875e-12	0.73987
1.8377e-12	0.73987
1.8892e-12	0.73987
1.9422e-12	0.73987
1.9966e-12	0.73987
2.0526e-12	0.73987
2.1102e-12	0.73987
2.1694e-12	0.73987
2.2302e-12	0.73987
2.2928e-12	0.73987
2.3571e-12	0.73987
2.4232e-12	0.73987
2.4911e-12	0.73987
2.561e-12	0.73987
2.6328e-12	0.73987
2.7067e-12	0.73987
2.7826e-12	0.73987
2.8606e-12	0.73987
2.9408e-12	0.73987
3.0233e-12	0.73987
3.1081e-12	0.73987
3.1952e-12	0.73987
3.2849e-12	0.73987
3.377e-12	0.73987
3.4717e-12	0.73987
3.569e-12	0.73987
3.6691e-12	0.73987
3.772e-12	0.73987
3.8778e-12	0.73987
3.9866e-12	0.73987
4.0984e-12	0.73987
4.2133e-12	0.73987
4.3315e-12	0.73987
4.453e-12	0.73987
4.5778e-12	0.73987
4.7062e-12	0.73987
4.8382e-12	0.73987
4.9739e-12	0.73987
5.1134e-12	0.73987
5.2568e-12	0.73987
5.4042e-12	0.73987
5.5558e-12	0.73987
5.7116e-12	0.73987
5.8718e-12	0.73987
6.0364e-12	0.73987
6.2057e-12	0.73987
6.3798e-12	0.73987
6.5587e-12	0.73987
6.7426e-12	0.73987
6.9317e-12	0.73987
7.1261e-12	0.73987
7.326e-12	0.73987
7.5314e-12	0.73987
7.7426e-12	0.73987
7.9598e-12	0.73987
8.183e-12	0.73987
8.4125e-12	0.73987
8.6484e-12	0.73987
8.891e-12	0.73987
9.1403e-12	0.73987
9.3966e-12	0.73987
9.6602e-12	0.73987
9.9311e-12	0.73987
1.021e-11	0.73987
1.0496e-11	0.73987
1.079e-11	0.73987
1.1093e-11	0.73987
1.1404e-11	0.73987
1.1724e-11	0.73987
1.2053e-11	0.73987
1.2391e-11	0.73987
1.2738e-11	0.73987
1.3095e-11	0.73987
1.3463e-11	0.73987
1.384e-11	0.73987
1.4228e-11	0.73987
1.4627e-11	0.73987
1.5038e-11	0.73987
1.5459e-11	0.73987
1.5893e-11	0.73988
1.6339e-11	0.73988
1.6797e-11	0.73988
1.7268e-11	0.73988
1.7752e-11	0.73988
1.825e-11	0.73988
1.8762e-11	0.73988
1.9288e-11	0.73988
1.9829e-11	0.73988
2.0385e-11	0.73988
2.0957e-11	0.73988
2.1544e-11	0.73988
2.2149e-11	0.73988
2.277e-11	0.73988
2.3408e-11	0.73988
2.4065e-11	0.73988
2.474e-11	0.73988
2.5433e-11	0.73988
2.6147e-11	0.73988
2.688e-11	0.73988
2.7634e-11	0.73988
2.8409e-11	0.73988
2.9206e-11	0.73988
3.0025e-11	0.73988
3.0867e-11	0.73988
3.1732e-11	0.73988
3.2622e-11	0.73988
3.3537e-11	0.73988
3.4478e-11	0.73988
3.5445e-11	0.73988
3.6439e-11	0.73988
3.7461e-11	0.73988
3.8511e-11	0.73988
3.9591e-11	0.73988
4.0701e-11	0.73988
4.1843e-11	0.73988
4.3016e-11	0.73988
4.4223e-11	0.73988
4.5463e-11	0.73988
4.6738e-11	0.73988
4.8049e-11	0.73988
4.9396e-11	0.73988
5.0782e-11	0.73989
5.2206e-11	0.73989
5.367e-11	0.73989
5.5175e-11	0.73989
5.6722e-11	0.73989
5.8313e-11	0.73989
5.9948e-11	0.73989
6.163e-11	0.73989
6.3358e-11	0.73989
6.5135e-11	0.73989
6.6962e-11	0.73989
6.884e-11	0.73989
7.077e-11	0.73989
7.2755e-11	0.73989
7.4795e-11	0.73989
7.6893e-11	0.73989
7.9049e-11	0.73989
8.1266e-11	0.73989
8.3545e-11	0.73989
8.5888e-11	0.73989
8.8297e-11	0.73989
9.0773e-11	0.73989
9.3319e-11	0.73989
9.5936e-11	0.73989
9.8627e-11	0.73989
1.0139e-10	0.73989
1.0424e-10	0.7399
1.0716e-10	0.7399
1.1016e-10	0.7399
1.1325e-10	0.7399
1.1643e-10	0.7399
1.197e-10	0.7399
1.2305e-10	0.7399
1.265e-10	0.7399
1.3005e-10	0.7399
1.337e-10	0.7399
1.3745e-10	0.7399
1.413e-10	0.7399
1.4527e-10	0.7399
1.4934e-10	0.7399
1.5353e-10	0.7399
1.5783e-10	0.7399
1.6226e-10	0.7399
1.6681e-10	0.7399
1.7149e-10	0.7399
1.763e-10	0.7399
1.8124e-10	0.73991
1.8632e-10	0.73991
1.9155e-10	0.73991
1.9692e-10	0.73991
2.0244e-10	0.73991
2.0812e-10	0.73991
2.1396e-10	0.73991
2.1996e-10	0.73991
2.2613e-10	0.73991
2.3247e-10	0.73991
2.3899e-10	0.73991
2.4569e-10	0.73991
2.5258e-10	0.73991
2.5967e-10	0.73991
2.6695e-10	0.73991
2.7443e-10	0.73992
2.8213e-10	0.73992
2.9004e-10	0.73992
2.9818e-10	0.73992
3.0654e-10	0.73992
3.1514e-10	0.73992
3.2397e-10	0.73992
3.3306e-10	0.73992
3.424e-10	0.73992
3.52e-10	0.73992
3.6187e-10	0.73992
3.7202e-10	0.73992
3.8246e-10	0.73992
3.9318e-10	0.73993
4.0421e-10	0.73993
4.1555e-10	0.73993
4.272e-10	0.73993
4.3918e-10	0.73993
4.515e-10	0.73993
4.6416e-10	0.73993
4.7718e-10	0.73993
4.9056e-10	0.73993
5.0432e-10	0.73993
5.1846e-10	0.73994
5.33e-10	0.73994
5.4795e-10	0.73994
5.6331e-10	0.73994
5.7911e-10	0.73994
5.9535e-10	0.73994
6.1205e-10	0.73994
6.2921e-10	0.73994
6.4686e-10	0.73994
6.65e-10	0.73994
6.8365e-10	0.73995
7.0282e-10	0.73995
7.2253e-10	0.73995
7.428e-10	0.73995
7.6363e-10	0.73995
7.8505e-10	0.73995
8.0706e-10	0.73995
8.297e-10	0.73995
8.5296e-10	0.73996
8.7689e-10	0.73996
9.0148e-10	0.73996
9.2676e-10	0.73996
9.5275e-10	0.73996
9.7947e-10	0.73996
1.0069e-09	0.73996
1.0352e-09	0.73997
1.0642e-09	0.73997
1.0941e-09	0.73997
1.1247e-09	0.73997
1.1563e-09	0.73997
1.1887e-09	0.73997
1.222e-09	0.73997
1.2563e-09	0.73998
1.2915e-09	0.73998
1.3278e-09	0.73998
1.365e-09	0.73998
1.4033e-09	0.73998
1.4426e-09	0.73998
1.4831e-09	0.73999
1.5247e-09	0.73999
1.5675e-09	0.73999
1.6114e-09	0.73999
1.6566e-09	0.73999
1.7031e-09	0.73999
1.7508e-09	0.74
1.7999e-09	0.74
1.8504e-09	0.74
1.9023e-09	0.74
1.9557e-09	0.74
2.0105e-09	0.74001
2.0669e-09	0.74001
2.1248e-09	0.74001
2.1844e-09	0.74001
2.2457e-09	0.74001
2.3087e-09	0.74002
2.3734e-09	0.74002
2.44e-09	0.74002
2.5084e-09	0.74002
2.5788e-09	0.74002
2.6511e-09	0.74003
2.7254e-09	0.74003
2.8019e-09	0.74003
2.8804e-09	0.74003
2.9612e-09	0.74004
3.0443e-09	0.74004
3.1296e-09	0.74004
3.2174e-09	0.74004
3.3076e-09	0.74005
3.4004e-09	0.74005
3.4958e-09	0.74005
3.5938e-09	0.74005
3.6946e-09	0.74006
3.7982e-09	0.74006
3.9047e-09	0.74006
4.0142e-09	0.74007
4.1268e-09	0.74007
4.2426e-09	0.74007
4.3615e-09	0.74007
4.4839e-09	0.74008
4.6096e-09	0.74008
4.7389e-09	0.74008
4.8718e-09	0.74009
5.0084e-09	0.74009
5.1489e-09	0.74009
5.2933e-09	0.7401
5.4417e-09	0.7401
5.5943e-09	0.7401
5.7512e-09	0.74011
5.9125e-09	0.74011
6.0783e-09	0.74011
6.2488e-09	0.74012
6.424e-09	0.74012
6.6042e-09	0.74012
6.7894e-09	0.74013
6.9798e-09	0.74013
7.1756e-09	0.74013
7.3768e-09	0.74014
7.5837e-09	0.74014
7.7964e-09	0.74015
8.015e-09	0.74015
8.2398e-09	0.74015
8.4709e-09	0.74016
8.7084e-09	0.74016
8.9527e-09	0.74017
9.2037e-09	0.74017
9.4618e-09	0.74017
9.7272e-09	0.74018
1e-08	0.74018
1.028e-08	0.74019
1.0569e-08	0.74019
1.0865e-08	0.7402
1.117e-08	0.7402
1.1483e-08	0.74021
1.1805e-08	0.74021
1.2136e-08	0.74022
1.2477e-08	0.74022
1.2826e-08	0.74022
1.3186e-08	0.74023
1.3556e-08	0.74024
1.3936e-08	0.74024
1.4327e-08	0.74025
1.4729e-08	0.74025
1.5142e-08	0.74026
1.5567e-08	0.74026
1.6003e-08	0.74027
1.6452e-08	0.74027
1.6913e-08	0.74028
1.7388e-08	0.74028
1.7875e-08	0.74029
1.8377e-08	0.7403
1.8892e-08	0.7403
1.9422e-08	0.74031
1.9966e-08	0.74031
2.0526e-08	0.74032
2.1102e-08	0.74033
2.1694e-08	0.74033
2.2302e-08	0.74034
2.2928e-08	0.74035
2.3571e-08	0.74035
2.4232e-08	0.74036
2.4911e-08	0.74037
2.561e-08	0.74037
2.6328e-08	0.74038
2.7067e-08	0.74039
2.7826e-08	0.7404
2.8606e-08	0.7404
2.9408e-08	0.74041
3.0233e-08	0.74042
3.1081e-08	0.74043
3.1952e-08	0.74043
3.2849e-08	0.74044
3.377e-08	0.74045
3.4717e-08	0.74046
3.569e-08	0.74047
3.6691e-08	0.74048
3.772e-08	0.74048
3.8778e-08	0.74049
3.9866e-08	0.7405
4.0984e-08	0.74051
4.2133e-08	0.74052
4.3315e-08	0.74053
4.453e-08	0.74054
4.5778e-08	0.74055
4.7062e-08	0.74056
4.8382e-08	0.74057
4.9739e-08	0.74058
5.1134e-08	0.74059
5.2568e-08	0.7406
5.4042e-08	0.74061
5.5558e-08	0.74062
5.7116e-08	0.74063
5.8718e-08	0.74064
6.0364e-08	0.74065
6.2057e-08	0.74066
6.3798e-08	0.74067
6.5587e-08	0.74068
6.7426e-08	0.74069
6.9317e-08	0.74071
7.1261e-08	0.74072
7.326e-08	0.74073
7.5314e-08	0.74074
7.7426e-08	0.74075
7.9598e-08	0.74077
8.183e-08	0.74078
8.4125e-08	0.74079
8.6484e-08	0.7408
8.891e-08	0.74082
9.1403e-08	0.74083
9.3966e-08	0.74084
9.6602e-08	0.74086
9.9311e-08	0.74087
1.021e-07	0.74089
1.0496e-07	0.7409
1.079e-07	0.74091
1.1093e-07	0.74093
1.1404e-07	0.74094
1.1724e-07	0.74096
1.2053e-07	0.74097
1.2391e-07	0.74099
1.2738e-07	0.74101
1.3095e-07	0.74102
1.3463e-07	0.74104
1.384e-07	0.74105
1.4228e-07	0.74107
1.4627e-07	0.74109
1.5038e-07	0.7411
1.5459e-07	0.74112
1.5893e-07	0.74114
1.6339e-07	0.74116
1.6797e-07	0.74118
1.7268e-07	0.74119
1.7752e-07	0.74121
1.825e-07	0.74123
1.8762e-07	0.74125
1.9288e-07	0.74127
1.9829e-07	0.74129
2.0385e-07	0.74131
2.0957e-07	0.74133
2.1544e-07	0.74135
2.2149e-07	0.74137
2.277e-07	0.74139
2.3408e-07	0.74141
2.4065e-07	0.74143
2.474e-07	0.74146
2.5433e-07	0.74148
2.6147e-07	0.7415
2.688e-07	0.74152
2.7634e-07	0.74155
2.8409e-07	0.74157
2.9206e-07	0.74159
3.0025e-07	0.74162
3.0867e-07	0.74164
3.1732e-07	0.74167
3.2622e-07	0.74169
3.3537e-07	0.74172
3.4478e-07	0.74174
3.5445e-07	0.74177
3.6439e-07	0.7418
3.7461e-07	0.74182
3.8511e-07	0.74185
3.9591e-07	0.74188
4.0701e-07	0.74191
4.1843e-07	0.74194
4.3016e-07	0.74196
4.4223e-07	0.74199
4.5463e-07	0.74202
4.6738e-07	0.74205
4.8049e-07	0.74208
4.9396e-07	0.74212
5.0782e-07	0.74215
5.2206e-07	0.74218
5.367e-07	0.74221
5.5175e-07	0.74224
5.6722e-07	0.74228
5.8313e-07	0.74231
5.9948e-07	0.74234
6.163e-07	0.74238
6.3358e-07	0.74241
6.5135e-07	0.74245
6.6962e-07	0.74249
6.884e-07	0.74252
7.077e-07	0.74256
7.2755e-07	0.7426
7.4795e-07	0.74264
7.6893e-07	0.74267
7.9049e-07	0.74271
8.1266e-07	0.74275
8.3545e-07	0.74279
8.5888e-07	0.74283
8.8297e-07	0.74288
9.0773e-07	0.74292
9.3319e-07	0.74296
9.5936e-07	0.743
9.8627e-07	0.74305
1.0139e-06	0.74309
1.0424e-06	0.74314
1.0716e-06	0.74318
1.1016e-06	0.74323
1.1325e-06	0.74328
1.1643e-06	0.74332
1.197e-06	0.74337
1.2305e-06	0.74342
1.265e-06	0.74347
1.3005e-06	0.74352
1.337e-06	0.74357
1.3745e-06	0.74362
1.413e-06	0.74368
1.4527e-06	0.74373
1.4934e-06	0.74378
1.5353e-06	0.74384
1.5783e-06	0.74389
1.6226e-06	0.74395
1.6681e-06	0.74401
1.7149e-06	0.74407
1.763e-06	0.74412
1.8124e-06	0.74418
1.8632e-06	0.74424
1.9155e-06	0.74431
1.9692e-06	0.74437
2.0244e-06	0.74443
2.0812e-06	0.74449
2.1396e-06	0.74456
2.1996e-06	0.74462
2.2613e-06	0.74469
2.3247e-06	0.74476
2.3899e-06	0.74483
2.4569e-06	0.7449
2.5258e-06	0.74497
2.5967e-06	0.74504
2.6695e-06	0.74511
2.7443e-06	0.74518
2.8213e-06	0.74526
2.9004e-06	0.74533
2.9818e-06	0.74541
3.0654e-06	0.74549
3.1514e-06	0.74557
3.2397e-06	0.74565
3.3306e-06	0.74573
3.424e-06	0.74581
3.52e-06	0.74589
3.6187e-06	0.74598
3.7202e-06	0.74606
3.8246e-06	0.74615
3.9318e-06	0.74624
4.0421e-06	0.74632
4.1555e-06	0.74642
4.272e-06	0.74651
4.3918e-06	0.7466
4.515e-06	0.74669
4.6416e-06	0.74679
4.7718e-06	0.74689
4.9056e-06	0.74698
5.0432e-06	0.74708
5.1846e-06	0.74719
5.33e-06	0.74729
5.4795e-06	0.74739
5.6331e-06	0.7475
5.7911e-06	0.7476
5.9535e-06	0.74771
6.1205e-06	0.74782
6.2921e-06	0.74793
6.4686e-06	0.74805
6.65e-06	0.74816
6.8365e-06	0.74828
7.0282e-06	0.7484
7.2253e-06	0.74852
7.428e-06	0.74864
7.6363e-06	0.74876
7.8505e-06	0.74888
8.0706e-06	0.74901
8.297e-06	0.74914
8.5296e-06	0.74927
8.7689e-06	0.7494
9.0148e-06	0.74953
9.2676e-06	0.74967
9.5275e-06	0.74981
9.7947e-06	0.74995
1.0069e-05	0.75009
1.0352e-05	0.75023
1.0642e-05	0.75038
1.0941e-05	0.75052
1.1247e-05	0.75067
1.1563e-05	0.75083
1.1887e-05	0.75098
1.222e-05	0.75114
1.2563e-05	0.75129
1.2915e-05	0.75145
1.3278e-05	0.75162
1.365e-05	0.75178
1.4033e-05	0.75195
1.4426e-05	0.75212
1.4831e-05	0.75229
1.5247e-05	0.75247
1.5675e-05	0.75264
1.6114e-05	0.75282
1.6566e-05	0.753
1.7031e-05	0.75319
1.7508e-05	0.75338
1.7999e-05	0.75357
1.8504e-05	0.75376
1.9023e-05	0.75395
1.9557e-05	0.75415
2.0105e-05	0.75435
2.0669e-05	0.75456
2.1248e-05	0.75476
2.1844e-05	0.75497
2.2457e-05	0.75518
2.3087e-05	0.7554
2.3734e-05	0.75562
2.44e-05	0.75584
2.5084e-05	0.75607
2.5788e-05	0.75629
2.6511e-05	0.75653
2.7254e-05	0.75676
2.8019e-05	0.757
2.8804e-05	0.75724
2.9612e-05	0.75748
3.0443e-05	0.75773
3.1296e-05	0.75798
3.2174e-05	0.75824
3.3076e-05	0.7585
3.4004e-05	0.75876
3.4958e-05	0.75903
3.5938e-05	0.7593
3.6946e-05	0.75957
3.7982e-05	0.75985
3.9047e-05	0.76013
4.0142e-05	0.76042
4.1268e-05	0.76071
4.2426e-05	0.761
4.3615e-05	0.7613
4.4839e-05	0.76161
4.6096e-05	0.76191
4.7389e-05	0.76222
4.8718e-05	0.76254
5.0084e-05	0.76286
5.1489e-05	0.76319
5.2933e-05	0.76352
5.4417e-05	0.76385
5.5943e-05	0.76419
5.7512e-05	0.76453
5.9125e-05	0.76488
6.0783e-05	0.76524
6.2488e-05	0.7656
6.424e-05	0.76596
6.6042e-05	0.76633
6.7894e-05	0.76671
6.9798e-05	0.76709
7.1756e-05	0.76747
7.3768e-05	0.76787
7.5837e-05	0.76826
7.7964e-05	0.76867
8.015e-05	0.76907
8.2398e-05	0.76949
8.4709e-05	0.76991
8.7084e-05	0.77034
8.9527e-05	0.77077
9.2037e-05	0.77121
9.4618e-05	0.77166
9.7272e-05	0.77211
0.0001	0.77257
0.0001028	0.77303
0.00010569	0.7735
0.00010865	0.77398
0.0001117	0.77447
0.00011483	0.77496
0.00011805	0.77546
0.00012136	0.77597
0.00012477	0.77648
0.00012826	0.77701
0.00013186	0.77754
0.00013556	0.77807
0.00013936	0.77862
0.00014327	0.77917
0.00014729	0.77974
0.00015142	0.78031
0.00015567	0.78088
0.00016003	0.78147
0.00016452	0.78207
0.00016913	0.78267
0.00017388	0.78328
0.00017875	0.78391
0.00018377	0.78454
0.00018892	0.78518
0.00019422	0.78583
0.00019966	0.78649
0.00020526	0.78716
0.00021102	0.78784
0.00021694	0.78853
0.00022302	0.78923
0.00022928	0.78994
0.00023571	0.79066
0.00024232	0.79139
0.00024911	0.79213
0.0002561	0.79288
0.00026328	0.79365
0.00027067	0.79442
0.00027826	0.79521
0.00028606	0.79601
0.00029408	0.79682
0.00030233	0.79764
0.00031081	0.79848
0.00031952	0.79932
0.00032849	0.80019
0.0003377	0.80106
0.00034717	0.80195
0.0003569	0.80284
0.00036691	0.80376
0.0003772	0.80469
0.00038778	0.80563
0.00039866	0.80658
0.00040984	0.80755
0.00042133	0.80854
0.00043315	0.80954
0.0004453	0.81055
0.00045778	0.81158
0.00047062	0.81263
0.00048382	0.81369
0.00049739	0.81476
0.00051134	0.81586
0.00052568	0.81697
0.00054042	0.8181
0.00055558	0.81924
0.00057116	0.8204
0.00058718	0.82158
0.00060364	0.82278
0.00062057	0.824
0.00063798	0.82524
0.00065587	0.82649
0.00067426	0.82776
0.00069317	0.82906
0.00071261	0.83037
0.0007326	0.83171
0.00075314	0.83306
0.00077426	0.83444
0.00079598	0.83583
0.0008183	0.83725
0.00084125	0.83869
0.00086484	0.84016
0.0008891	0.84164
0.00091403	0.84315
0.00093966	0.84469
0.00096602	0.84624
0.00099311	0.84783
0.001021	0.84943
0.0010496	0.85107
0.001079	0.85272
0.0011093	0.85441
0.0011404	0.85612
0.0011724	0.85786
0.0012053	0.85963
0.0012391	0.86142
0.0012738	0.86324
0.0013095	0.8651
0.0013463	0.86698
0.001384	0.86889
0.0014228	0.87083
0.0014627	0.87281
0.0015038	0.87481
0.0015459	0.87685
0.0015893	0.87892
0.0016339	0.88103
0.0016797	0.88317
0.0017268	0.88534
0.0017752	0.88755
0.001825	0.8898
0.0018762	0.89208
0.0019288	0.8944
0.0019829	0.89676
0.0020385	0.89916
0.0020957	0.90159
0.0021544	0.90407
0.0022149	0.90659
0.002277	0.90915
0.0023408	0.91175
0.0024065	0.9144
0.002474	0.91709
0.0025433	0.91983
0.0026147	0.92261
0.002688	0.92544
0.0027634	0.92831
0.0028409	0.93124
0.0029206	0.93421
0.0030025	0.93724
0.0030867	0.94031
0.0031732	0.94344
0.0032622	0.94663
0.0033537	0.94986
0.0034478	0.95316
0.0035445	0.95651
0.0036439	0.95991
0.0037461	0.96338
0.0038511	0.96691
0.0039591	0.9705
0.0040701	0.97415
0.0041843	0.97786
0.0043016	0.98164
0.0044223	0.98549
0.0045463	0.9894
0.0046738	0.99339
0.0048049	0.99744
0.0049396	1.0016
0.0050782	1.0058
0.0052206	1.01
0.005367	1.0144
0.0055175	1.0188
0.0056722	1.0233
0.0058313	1.0279
0.0059948	1.0326
0.006163	1.0374
0.0063358	1.0422
0.0065135	1.0471
0.0066962	1.0522
0.006884	1.0573
0.007077	1.0625
0.0072755	1.0678
0.0074795	1.0732
0.0076893	1.0787
0.0079049	1.0843
0.0081266	1.0901
0.0083545	1.0959
0.0085888	1.1018
0.0088297	1.1079
0.0090773	1.114
0.0093319	1.1203
0.0095936	1.1267
0.0098627	1.1332
0.010139	1.1399
0.010424	1.1466
0.010716	1.1535
0.011016	1.1606
0.011325	1.1677
0.011643	1.1751
0.01197	1.1825
0.012305	1.1901
0.01265	1.1979
0.013005	1.2058
0.01337	1.2139
0.013745	1.2221
0.01413	1.2305
0.014527	1.239
0.014934	1.2478
0.015353	1.2567
0.015783	1.2658
0.016226	1.275
0.016681	1.2845
0.017149	1.2942
0.01763	1.304
0.018124	1.3141
0.018632	1.3243
0.019155	1.3348
0.019692	1.3455
0.020244	1.3564
0.020812	1.3676
0.021396	1.379
0.021996	1.3906
0.022613	1.4025
0.023247	1.4146
0.023899	1.427
0.024569	1.4396
0.025258	1.4525
0.025967	1.4657
0.026695	1.4792
0.027443	1.493
0.028213	1.5071
0.029004	1.5215
0.029818	1.5362
0.030654	1.5512
0.031514	1.5666
0.032397	1.5823
0.033306	1.5983
0.03424	1.6147
0.0352	1.6315
0.036187	1.6487
0.037202	1.6662
0.038246	1.6842
0.039318	1.7025
0.040421	1.7213
0.041555	1.7405
0.04272	1.7601
0.043918	1.7802
0.04515	1.8008
0.046416	1.8218
0.047718	1.8434
0.049056	1.8654
0.050432	1.8879
0.051846	1.911
0.0533	1.9347
0.054795	1.9588
0.056331	1.9836
0.057911	2.009
0.059535	2.0349
0.061205	2.0615
0.062921	2.0887
0.064686	2.1166
0.0665	2.1452
0.068365	2.1744
0.070282	2.2044
0.072253	2.2351
0.07428	2.2665
0.076363	2.2988
0.078505	2.3318
0.080706	2.3656
0.08297	2.4003
0.085296	2.4358
0.087689	2.4723
0.090148	2.5096
0.092676	2.5479
0.095275	2.5871
0.097947	2.6273
0.10069	2.6686
0.10352	2.7109
0.10642	2.7542
0.10941	2.7987
0.11247	2.8443
0.11563	2.8911
0.11887	2.9391
0.1222	2.9883
0.12563	3.0388
0.12915	3.0906
0.13278	3.1437
0.1365	3.1983
0.14033	3.2542
0.14426	3.3116
0.14831	3.3705
0.15247	3.4309
0.15675	3.493
0.16114	3.5566
0.16566	3.622
0.17031	3.689
0.17508	3.7579
0.17999	3.8285
0.18504	3.9011
0.19023	3.9755
0.19557	4.052
0.20105	4.1305
0.20669	4.2111
0.21248	4.2938
0.21844	4.3788
0.22457	4.4661
0.23087	4.5557
0.23734	4.6477
0.244	4.7422
0.25084	4.8392
0.25788	4.9389
0.26511	5.0412
0.27254	5.1464
0.28019	5.2544
0.28804	5.3653
0.29612	5.4793
0.30443	5.5963
0.31296	5.7166
0.32174	5.8401
0.33076	5.967
0.34004	6.0974
0.34958	6.2314
0.35938	6.369
0.36946	6.5104
0.37982	6.6557
0.39047	6.8049
0.40142	6.9583
0.41268	7.1159
0.42426	7.2778
0.43615	7.4442
0.44839	7.6152
0.46096	7.7909
0.47389	7.9715
0.48718	8.157
0.50084	8.3477
0.51489	8.5436
0.52933	8.745
0.54417	8.952
0.55943	9.1647
0.57512	9.3833
0.59125	9.6079
0.60783	9.8388
0.62488	10.076
0.6424	10.32
0.66042	10.571
0.67894	10.828
0.69798	11.093
0.71756	11.365
0.73768	11.645
0.75837	11.933
0.77964	12.228
0.8015	12.532
0.82398	12.844
0.84709	13.165
0.87084	13.495
0.89527	13.834
0.92037	14.183
0.94618	14.541
0.97272	14.909
1	15.288


==> tikz/experiment2.dat <==
x	gamma	2pl	mscg	rlan	si	ext	pred2pl	predmscg	predrlan	predsi	predext
1	0.99	430	236	450	1835	6019	564	215	501	1800	5729
2	0.98886	416	235	450	1833	5969	564	215	501	1800	5729
3	0.98773	402	232	450	1827	5888	564	215	501	1800	5729
4	0.98659	390	228	450	1796	5647	564	215	501	1800	5729
5	0.98545	378	225	450	1790	5587	564	215	501	1800	5729
6	0.98431	366	224	450	1785	5521	564	215	501	1800	5729
7	0.98318	356	223	450	1781	5457	564	215	501	1800	5729
8	0.98204	346	221	450	1772	5401	564	215	501	1800	5729
9	0.9809	336	217	450	1767	5338	564	215	501	1800	5729
10	0.97977	328	214	420	1734	5280	564	215	501	1800	5729
11	0.97863	318	212	420	1729	5220	564	215	501	1800	5729
12	0.97749	310	212	420	1724	5155	564	215	501	1800	5729
13	0.97635	304	208	420	1716	5101	564	215	501	1800	5729
14	0.97522	296	203	420	1707	5037	564	215	501	1800	5729
15	0.97408	290	206	420	1701	4999	564	215	501	1800	5729
16	0.97294	284	201	420	1691	4938	564	215	501	1800	5729
17	0.97181	276	198	420	1687	4874	564	215	501	1800	5729
18	0.97067	272	197	420	1678	4658	564	215	501	1800	5729
19	0.96953	266	193	420	1673	4612	564	215	501	1800	5729
20	0.96839	260	190	390	1662	4548	564	215	501	1800	5729
21	0.96726	256	192	390	1630	4505	564	215	501	1800	5729
22	0.96612	250	187	390	1622	4445	564	215	501	1800	5729
23	0.96498	246	185	390	1614	4406	564	215	501	1800	5729
24	0.96385	242	186	390	1613	4356	564	215	501	1800	5729
25	0.96271	236	182	390	1607	4318	564	215	501	1800	5729
26	0.96157	232	180	390	1599	4263	564	215	501	1800	5729
27	0.96043	228	177	390	1590	4231	564	215	501	1800	5729
28	0.9593	224	174	390	1587	4184	564	215	501	1800	5729
29	0.95816	222	175	390	1575	4130	564	215	501	1800	5729
30	0.95702	218	175	390	1569	4088	564	215	501	1800	5729
31	0.95589	214	171	390	1561	4056	564	215	501	1800	5729
32	0.95475	210	171	360	1551	4010	564	215	501	1800	5729
33	0.95361	208	169	360	1546	3979	564	215	501	1800	5729
34	0.95247	204	165	360	1542	3916	564	215	501	1800	5729
35	0.95134	202	165	360	1533	3865	564	215	501	1800	5729
36	0.9502	198	160	360	1529	3847	564	215	501	1800	5729
37	0.94906	196	160	360	1520	3798	564	215	501	1800	5729
38	0.94793	194	160	360	1511	3772	564	215	501	1800	5729
39	0.94679	190	158	360	1508	3716	564	215	501	1800	5729
40	0.94565	188	154	360	1472	3681	564	215	501	1800	5729
41	0.94452	186	153	330	1470	3648	564	215	501	1800	5729
42	0.94338	184	152	330	1457	3606	564	215	501	1800	5729
43	0.94224	180	151	330	1454	3591	564	215	501	1800	5729
44	0.9411	178	150	330	1450	3538	564	215	501	1800	5729
45	0.93997	176	150	330	1435	3517	564	215	501	1800	5729
46	0.93883	174	147	330	1431	3487	564	215	501	1800	5729
47	0.93769	172	146	330	1427	3441	564	215	501	1800	5729
48	0.93656	170	145	330	1421	3398	564	215	501	1800	5729
49	0.93542	168	142	330	1413	3249	564	215	501	1800	5729
50	0.93428	166	141	330	1408	3206	564	215	501	1800	5729
51	0.93314	164	140	300	1399	3161	564	215	501	1800	5729
52	0.93201	162	138	300	1393	3157	564	215	501	1800	5729
53	0.93087	160	139	300	1387	3120	564	215	501	1800	5729
54	0.92973	158	137	300	1374	3084	564	215	501	1800	5729
55	0.9286	156	136	300	1375	3037	564	215	501	1800	5729
56	0.92746	156	134	300	1370	3030	564	215	501	1800	5729
57	0.92632	154	135	300	1360	2996	564	215	501	1800	5729
58	0.92518	152	130	300	1350	2980	564	215	501	1800	5729
59	0.92405	150	132	300	1346	2946	564	215	501	1800	5729
60	0.92291	148	129	270	1342	2926	564	215	501	1800	5729
61	0.92177	148	127	270	1332	2891	564	215	501	1800	5729
62	0.92064	146	127	270	1327	2854	564	215	501	1800	5729
63	0.9195	144	126	270	1322	2829	564	215	501	1800	5729
64	0.91836	144	128	270	1315	2793	564	215	501	1800	5729
65	0.91722	142	125	270	1307	2779	564	215	501	1800	5729
66	0.91609	140	123	270	1302	2747	564	215	501	1800	5729
67	0.91495	140	120	270	1294	2732	564	215	501	1800	5729
68	0.91381	138	122	240	1290	2698	564	215	501	1800	5729
69	0.91268	136	122	270	1286	2677	564	215	501	1800	5729
70	0.91154	136	120	270	1276	2667	564	215	501	1800	5729
71	0.9104	134	116	240	1272	2627	564	215	501	1800	5729
72	0.90926	132	115	240	1271	2625	564	215	501	1800	5729
73	0.90813	132	115	240	1261	2587	564	215	501	1800	5729
74	0.90699	130	115	270	1258	2568	564	215	501	1800	5729
75	0.90585	130	115	240	1228	2552	564	215	501	1800	5729
76	0.90472	128	113	240	1224	2523	564	215	501	1800	5729
77	0.90358	128	112	240	1219	2502	564	215	501	1800	5729
78	0.90244	126	110	240	1214	2481	564	215	501	1800	5729
79	0.9013	126	111	240	1205	2473	564	215	501	1800	5729
80	0.90017	124	110	240	1201	2435	564	215	501	1800	5729
81	0.89903	124	109	240	1197	2426	564	215	501	1800	5729
82	0.89789	122	107	240	1188	2391	564	215	501	1800	5729
83	0.89676	122	107	240	1184	2379	564	215	501	1800	5729
84	0.89562	120	105	240	1180	2358	564	215	501	1800	5729
85	0.89448	120	106	240	1172	2332	564	215	501	1800	5729
86	0.89334	118	106	240	1168	2326	564	215	501	1800	5729
87	0.89221	118	105	240	1167	2303	564	215	501	1800	5729
88	0.89107	116	105	210	1168	2275	564	215	501	1800	5729
89	0.88993	116	101	210	1158	2270	564	215	501	1800	5729
90	0.8888	114	102	210	1152	2244	564	215	501	1800	5729
91	0.88766	114	99	210	1146	2128	564	215	501	1800	5729
92	0.88652	114	100	210	1142	2104	564	215	501	1800	5729
93	0.88538	112	101	210	1134	2103	564	215	501	1800	5729
94	0.88425	112	98	210	1132	2077	564	215	501	1800	5729
95	0.88311	110	97	210	1130	2063	564	215	501	1800	5729
96	0.88197	110	96	210	1121	2052	564	215	501	1800	5729
97	0.88084	110	96	210	1119	2036	564	215	501	1800	5729
98	0.8797	108	91	210	1119	2006	564	215	501	1800	5729
99	0.87856	108	93	210	1112	1995	564	215	501	1800	5729
100	0.87742	106	94	210	1105	1978	564	215	501	1800	5729
101	0.87629	106	95	210	1098	1974	564	215	501	1800	5729
102	0.87515	106	91	210	1097	1937	564	215	501	1800	5729
103	0.87401	104	91	210	1091	1933	564	215	501	1800	5729
104	0.87288	104	92	210	1087	1918	564	215	501	1800	5729
105	0.87174	104	90	180	1085	1904	564	215	501	1800	5729
106	0.8706	102	91	210	1074	1884	564	215	501	1800	5729
107	0.86946	102	87	180	1067	1875	564	215	501	1800	5729
108	0.86833	102	88	180	1063	1857	564	215	501	1800	5729
109	0.86719	100	89	180	1059	1835	564	215	501	1800	5729
110	0.86605	100	85	210	1058	1824	564	215	501	1800	5729
111	0.86492	100	85	180	1059	1819	564	215	501	1800	5729
112	0.86378	98	85	180	1049	1812	564	215	501	1800	5729
113	0.86264	98	85	180	1053	1785	564	215	501	1800	5729
114	0.86151	98	84	180	1046	1787	564	215	501	1800	5729
115	0.86037	96	84	180	1037	1767	564	215	501	1800	5729
116	0.85923	96	84	180	1031	1755	564	215	501	1800	5729
117	0.85809	96	82	180	1034	1740	564	215	501	1800	5729
118	0.85696	94	82	180	1027	1733	564	215	501	1800	5729
119	0.85582	94	82	180	1026	1717	564	215	501	1800	5729
120	0.85468	94	82	180	1020	1698	564	215	501	1800	5729
121	0.85355	94	82	180	1014	1682	564	215	501	1800	5729
122	0.85241	92	80	180	1015	1675	564	215	501	1800	5729
123	0.85127	92	81	180	1010	1679	564	215	501	1800	5729
124	0.85013	92	81	180	1002	1662	564	215	501	1800	5729
125	0.849	92	75	180	1000	1645	564	215	501	1800	5729
126	0.84786	90	79	180	998	1633	564	215	501	1800	5729
127	0.84672	90	78	180	988	1621	564	215	501	1800	5729
128	0.84559	90	78	150	986	1608	564	215	501	1800	5729
129	0.84445	90	76	150	983	1595	564	215	501	1800	5729
130	0.84331	88	76	150	976	1578	564	215	501	1800	5729
131	0.84217	88	75	150	977	1577	564	215	501	1800	5729
132	0.84104	88	76	150	952	1549	564	215	501	1800	5729
133	0.8399	88	73	150	950	1546	564	215	501	1800	5729
134	0.83876	86	73	150	971	1538	564	215	501	1800	5729
135	0.83763	86	73	150	964	1454	564	215	501	1800	5729
136	0.83649	86	74	150	957	1455	564	215	501	1800	5729
137	0.83535	86	71	150	931	1433	564	215	501	1800	5729
138	0.83421	84	72	150	932	1429	564	215	501	1800	5729
139	0.83308	84	72	150	929	1424	564	215	501	1800	5729
140	0.83194	84	71	150	929	1416	564	215	501	1800	5729
141	0.8308	84	72	150	920	1398	564	215	501	1800	5729
142	0.82967	82	73	150	934	1377	564	215	501	1800	5729
143	0.82853	82	70	150	919	1382	564	215	501	1800	5729
144	0.82739	82	69	150	911	1380	564	215	501	1800	5729
145	0.82625	82	69	150	907	1365	564	215	501	1800	5729
146	0.82512	82	71	150	903	1358	564	215	501	1800	5729
147	0.82398	80	67	150	901	1342	564	215	501	1800	5729
148	0.82284	80	68	150	896	1354	564	215	501	1800	5729
149	0.82171	80	68	120	895	1322	564	215	501	1800	5729
150	0.82057	80	68	150	893	1311	564	215	501	1800	5729
151	0.81943	80	68	120	889	1317	564	215	501	1800	5729
152	0.81829	78	67	120	878	1302	564	215	501	1800	5729
153	0.81716	78	65	120	881	1284	564	215	501	1800	5729
154	0.81602	78	67	120	882	1286	564	215	501	1800	5729
155	0.81488	78	67	120	874	1276	564	215	501	1800	5729
156	0.81375	78	65	120	852	1266	564	215	501	1800	5729
157	0.81261	76	63	120	847	1259	564	215	501	1800	5729
158	0.81147	76	64	120	848	1253	564	215	501	1800	5729
159	0.81033	76	63	120	846	1253	564	215	501	1800	5729
160	0.8092	76	64	120	856	1232	564	215	501	1800	5729
161	0.80806	76	63	120	854	1229	564	215	501	1800	5729
162	0.80692	76	65	120	848	1235	564	215	501	1800	5729
163	0.80579	74	64	120	824	1221	564	215	501	1800	5729
164	0.80465	74	62	120	826	1196	564	215	501	1800	5729
165	0.80351	74	60	120	826	1192	564	215	501	1800	5729
166	0.80237	74	61	120	825	1199	564	215	501	1800	5729
167	0.80124	74	61	120	812	1186	564	215	501	1800	5729
168	0.8001	72	63	120	812	1182	564	215	501	1800	5729
169	0.79896	72	59	120	810	1169	564	215	501	1800	5729
170	0.79783	72	59	120	790	1166	564	215	501	1800	5729
171	0.79669	72	60	120	791	1158	564	215	501	1800	5729
172	0.79555	72	59	120	785	1151	564	215	501	1800	5729
173	0.79441	72	60	120	779	1135	564	215	501	1800	5729
174	0.79328	70	59	120	777	1143	564	215	501	1800	5729
175	0.79214	70	60	120	789	1129	564	215	501	1800	5729
176	0.791	70	58	120	789	1115	564	215	501	1800	5729
177	0.78987	70	59	120	771	1112	564	215	501	1800	5729
178	0.78873	70	58	120	766	1113	564	215	501	1800	5729
179	0.78759	70	59	120	762	1099	564	215	501	1800	5729
180	0.78645	70	59	90	760	1032	564	215	501	1800	5729
181	0.78532	68	58	120	761	1041	564	215	501	1800	5729
182	0.78418	68	55	90	754	1029	564	215	501	1800	5729
183	0.78304	68	54	90	754	1024	564	215	501	1800	5729
184	0.78191	68	54	90	751	1008	564	215	501	1800	5729
185	0.78077	68	54	90	736	1003	564	215	501	1800	5729
186	0.77963	68	55	90	729	996	564	215	501	1800	5729
187	0.77849	68	56	90	722	999	564	215	501	1800	5729
188	0.77736	66	56	90	724	990	564	215	501	1800	5729
189	0.77622	66	53	120	722	986	564	215	501	1800	5729
190	0.77508	66	53	90	713	976	564	215	501	1800	5729
191	0.77395	66	52	90	712	978	564	215	501	1800	5729
192	0.77281	66	53	90	707	965	564	215	501	1800	5729
193	0.77167	66	53	90	706	966	564	215	501	1800	5729
194	0.77054	66	53	90	696	962	564	215	501	1800	5729
195	0.7694	64	53	90	688	950	564	215	501	1800	5729
196	0.76826	64	54	90	688	941	564	215	501	1800	5729
197	0.76712	64	51	90	689	945	564	215	501	1800	5729
198	0.76599	64	51	90	682	937	564	215	501	1800	5729
199	0.76485	64	51	90	676	929	564	215	501	1800	5729
200	0.76371	64	51	90	680	925	564	215	501	1800	5729
201	0.76258	64	51	90	672	925	564	215	501	1800	5729
202	0.76144	64	51	90	671	918	564	215	501	1800	5729
203	0.7603	62	51	90	649	897	564	215	501	1800	5729
204	0.75916	62	51	90	648	911	564	215	501	1800	5729
205	0.75803	62	51	90	644	899	564	215	501	1800	5729
206	0.75689	62	49	90	645	902	564	215	501	1800	5729
207	0.75575	62	50	90	640	889	564	215	501	1800	5729
208	0.75462	62	49	90	640	889	564	215	501	1800	5729
209	0.75348	62	48	90	637	884	564	215	501	1800	5729
210	0.75234	62	49	90	635	877	564	215	501	1800	5729
211	0.7512	60	49	90	632	883	564	215	501	1800	5729
212	0.75007	60	49	90	619	879	564	215	501	1800	5729
213	0.74893	60	47	90	616	870	564	215	501	1800	5729
214	0.74779	60	46	90	613	867	564	215	501	1800	5729
215	0.74666	60	47	90	612	856	564	215	501	1800	5729
216	0.74552	60	47	90	605	852	564	215	501	1800	5729
217	0.74438	60	47	90	604	840	564	215	501	1800	5729
218	0.74324	60	47	90	602	836	564	215	501	1800	5729
219	0.74211	60	47	90	597	831	564	215	501	1800	5729
220	0.74097	58	47	90	598	835	564	215	501	1800	5729
221	0.73983	58	47	90	598	833	564	215	501	1800	5729
222	0.7387	58	47	90	579	831	564	215	501	1800	5729
223	0.73756	58	44	90	576	821	564	215	501	1800	5729
224	0.73642	58	45	90	573	821	564	215	501	1800	5729
225	0.73528	58	45	90	570	808	564	215	501	1800	5729
226	0.73415	58	45	90	573	812	564	215	501	1800	5729
227	0.73301	58	44	90	571	758	564	215	501	1800	5729
228	0.73187	58	46	90	574	752	564	215	501	1800	5729
229	0.73074	56	45	90	571	756	564	215	501	1800	5729
230	0.7296	56	45	90	567	752	564	215	501	1800	5729
231	0.72846	56	46	90	563	747	564	215	501	1800	5729
232	0.72732	56	42	90	548	738	564	215	501	1800	5729
233	0.72619	56	45	60	543	722	564	215	501	1800	5729
234	0.72505	56	42	60	544	731	564	215	501	1800	5729
235	0.72391	56	42	60	542	726	564	215	501	1800	5729
236	0.72278	56	42	60	543	721	564	215	501	1800	5729
237	0.72164	56	42	60	537	719	564	215	501	1800	5729
238	0.7205	56	43	60	537	721	564	215	501	1800	5729
239	0.71936	54	42	60	539	715	564	215	501	1800	5729
240	0.71823	54	43	60	533	716	564	215	501	1800	5729
241	0.71709	54	42	60	530	706	564	215	501	1800	5729
242	0.71595	54	43	60	530	701	564	215	501	1800	5729
243	0.71482	54	44	60	513	697	564	215	501	1800	5729
244	0.71368	54	41	60	514	692	564	215	501	1800	5729
245	0.71254	54	43	60	512	691	564	215	501	1800	5729
246	0.7114	54	41	60	507	689	564	215	501	1800	5729
247	0.71027	54	40	60	506	688	564	215	501	1800	5729
248	0.70913	54	41	60	504	689	564	215	501	1800	5729
249	0.70799	54	41	60	505	686	564	215	501	1800	5729
250	0.70686	52	41	60	500	677	564	215	501	1800	5729
251	0.70572	52	41	60	502	672	564	215	501	1800	5729
252	0.70458	52	41	60	499	672	564	215	501	1800	5729
253	0.70344	52	41	60	494	663	564	215	501	1800	5729
254	0.70231	52	42	60	492	667	564	215	501	1800	5729
255	0.70117	52	42	60	479	664	564	215	501	1800	5729
256	0.70003	52	38	60	478	658	564	215	501	1800	5729
257	0.6989	52	39	60	475	657	564	215	501	1800	5729
258	0.69776	52	39	60	470	652	564	215	501	1800	5729
259	0.69662	52	39	60	472	652	564	215	501	1800	5729
260	0.69548	52	39	60	471	651	564	215	501	1800	5729
261	0.69435	50	39	60	473	648	564	215	501	1800	5729
262	0.69321	50	39	60	469	636	564	215	501	1800	5729
263	0.69207	50	38	60	468	642	564	215	501	1800	5729
264	0.69094	50	39	60	462	632	564	215	501	1800	5729
265	0.6898	50	39	60	464	630	564	215	501	1800	5729
266	0.68866	50	39	60	464	628	564	215	501	1800	5729
267	0.68753	50	39	60	461	621	564	215	501	1800	5729
268	0.68639	50	37	60	445	619	564	215	501	1800	5729
269	0.68525	50	38	60	446	618	564	215	501	1800	5729
270	0.68411	50	38	60	442	619	564	215	501	1800	5729
271	0.68298	50	38	60	445	621	564	215	501	1800	5729
272	0.68184	50	38	60	439	609	564	215	501	1800	5729
273	0.6807	50	38	60	439	611	564	215	501	1800	5729
274	0.67957	48	38	60	437	610	564	215	501	1800	5729
275	0.67843	48	37	60	433	604	564	215	501	1800	5729
276	0.67729	48	38	60	431	600	564	215	501	1800	5729
277	0.67615	48	38	60	432	560	564	215	501	1800	5729
278	0.67502	48	38	60	431	552	564	215	501	1800	5729
279	0.67388	48	38	60	429	555	564	215	501	1800	5729
280	0.67274	48	34	60	430	556	564	215	501	1800	5729
281	0.67161	48	34	60	411	556	564	215	501	1800	5729
282	0.67047	48	34	60	413	556	564	215	501	1800	5729
283	0.66933	48	34	60	413	550	564	215	501	1800	5729
284	0.66819	48	34	60	411	556	564	215	501	1800	5729
285	0.66706	48	34	60	409	544	564	215	501	1800	5729
286	0.66592	48	35	60	407	545	564	215	501	1800	5729
287	0.66478	46	34	60	408	536	564	215	501	1800	5729
288	0.66365	46	36	60	408	532	564	215	501	1800	5729
289	0.66251	46	34	60	409	526	564	215	501	1800	5729
290	0.66137	46	35	60	405	525	564	215	501	1800	5729
291	0.66023	46	35	60	405	528	564	215	501	1800	5729
292	0.6591	46	35	60	405	527	564	215	501	1800	5729
293	0.65796	46	35	60	404	520	564	215	501	1800	5729
294	0.65682	46	33	60	395	521	564	215	501	1800	5729
295	0.65569	46	33	60	399	515	564	215	501	1800	5729
296	0.65455	46	33	60	384	515	564	215	501	1800	5729
297	0.65341	46	33	60	384	517	564	215	501	1800	5729
298	0.65227	46	33	60	381	512	564	215	501	1800	5729
299	0.65114	46	32	60	381	511	564	215	501	1800	5729
300	0.65	46	33	60	379	512	564	215	501	1800	5729


==> tikz/experiment2_relative.dat <==
x	gamma	2pl	rlan	si	ext	pred2pl	predrlan	predsi	predext
1	0.99	1.822	1.9068	7.7754	25.504	2.6233	2.3302	8.3721	26.647
2	0.98886	1.7702	1.9149	7.8	25.4	2.6233	2.3302	8.3721	26.647
3	0.98773	1.7328	1.9397	7.875	25.379	2.6233	2.3302	8.3721	26.647
4	0.98659	1.7105	1.9737	7.8772	24.768	2.6233	2.3302	8.3721	26.647
5	0.98545	1.68	2	7.9556	24.831	2.6233	2.3302	8.3721	26.647
6	0.98431	1.6339	2.0089	7.9688	24.647	2.6233	2.3302	8.3721	26.647
7	0.98318	1.5964	2.0179	7.9865	24.471	2.6233	2.3302	8.3721	26.647
8	0.98204	1.5656	2.0362	8.0181	24.439	2.6233	2.3302	8.3721	26.647
9	0.9809	1.5484	2.0737	8.1429	24.599	2.6233	2.3302	8.3721	26.647
10	0.97977	1.5327	1.9626	8.1028	24.673	2.6233	2.3302	8.3721	26.647
11	0.97863	1.5	1.9811	8.1557	24.623	2.6233	2.3302	8.3721	26.647
12	0.97749	1.4623	1.9811	8.1321	24.316	2.6233	2.3302	8.3721	26.647
13	0.97635	1.4615	2.0192	8.25	24.524	2.6233	2.3302	8.3721	26.647
14	0.97522	1.4581	2.069	8.4089	24.813	2.6233	2.3302	8.3721	26.647
15	0.97408	1.4078	2.0388	8.2573	24.267	2.6233	2.3302	8.3721	26.647
16	0.97294	1.4129	2.0896	8.4129	24.567	2.6233	2.3302	8.3721	26.647
17	0.97181	1.3939	2.1212	8.5202	24.616	2.6233	2.3302	8.3721	26.647
18	0.97067	1.3807	2.132	8.5178	23.645	2.6233	2.3302	8.3721	26.647
19	0.96953	1.3782	2.1762	8.6684	23.896	2.6233	2.3302	8.3721	26.647
20	0.96839	1.3684	2.0526	8.7474	23.937	2.6233	2.3302	8.3721	26.647
21	0.96726	1.3333	2.0312	8.4896	23.464	2.6233	2.3302	8.3721	26.647
22	0.96612	1.3369	2.0856	8.6738	23.77	2.6233	2.3302	8.3721	26.647
23	0.96498	1.3297	2.1081	8.7243	23.816	2.6233	2.3302	8.3721	26.647
24	0.96385	1.3011	2.0968	8.672	23.419	2.6233	2.3302	8.3721	26.647
25	0.96271	1.2967	2.1429	8.8297	23.725	2.6233	2.3302	8.3721	26.647
26	0.96157	1.2889	2.1667	8.8833	23.683	2.6233	2.3302	8.3721	26.647
27	0.96043	1.2881	2.2034	8.9831	23.904	2.6233	2.3302	8.3721	26.647
28	0.9593	1.2874	2.2414	9.1207	24.046	2.6233	2.3302	8.3721	26.647
29	0.95816	1.2686	2.2286	9	23.6	2.6233	2.3302	8.3721	26.647
30	0.95702	1.2457	2.2286	8.9657	23.36	2.6233	2.3302	8.3721	26.647
31	0.95589	1.2515	2.2807	9.1287	23.719	2.6233	2.3302	8.3721	26.647
32	0.95475	1.2281	2.1053	9.0702	23.45	2.6233	2.3302	8.3721	26.647
33	0.95361	1.2308	2.1302	9.1479	23.544	2.6233	2.3302	8.3721	26.647
34	0.95247	1.2364	2.1818	9.3455	23.733	2.6233	2.3302	8.3721	26.647
35	0.95134	1.2242	2.1818	9.2909	23.424	2.6233	2.3302	8.3721	26.647
36	0.9502	1.2375	2.25	9.5563	24.044	2.6233	2.3302	8.3721	26.647
37	0.94906	1.225	2.25	9.5	23.738	2.6233	2.3302	8.3721	26.647
38	0.94793	1.2125	2.25	9.4437	23.575	2.6233	2.3302	8.3721	26.647
39	0.94679	1.2025	2.2785	9.5443	23.519	2.6233	2.3302	8.3721	26.647
40	0.94565	1.2208	2.3377	9.5584	23.903	2.6233	2.3302	8.3721	26.647
41	0.94452	1.2157	2.1569	9.6078	23.843	2.6233	2.3302	8.3721	26.647
42	0.94338	1.2105	2.1711	9.5855	23.724	2.6233	2.3302	8.3721	26.647
43	0.94224	1.1921	2.1854	9.6291	23.781	2.6233	2.3302	8.3721	26.647
44	0.9411	1.1867	2.2	9.6667	23.587	2.6233	2.3302	8.3721	26.647
45	0.93997	1.1733	2.2	9.5667	23.447	2.6233	2.3302	8.3721	26.647
46	0.93883	1.1837	2.2449	9.7347	23.721	2.6233	2.3302	8.3721	26.647
47	0.93769	1.1781	2.2603	9.774	23.568	2.6233	2.3302	8.3721	26.647
48	0.93656	1.1724	2.2759	9.8	23.434	2.6233	2.3302	8.3721	26.647
49	0.93542	1.1831	2.3239	9.9507	22.88	2.6233	2.3302	8.3721	26.647
50	0.93428	1.1773	2.3404	9.9858	22.738	2.6233	2.3302	8.3721	26.647
51	0.93314	1.1714	2.1429	9.9929	22.579	2.6233	2.3302	8.3721	26.647
52	0.93201	1.1739	2.1739	10.094	22.877	2.6233	2.3302	8.3721	26.647
53	0.93087	1.1511	2.1583	9.9784	22.446	2.6233	2.3302	8.3721	26.647
54	0.92973	1.1533	2.1898	10.029	22.511	2.6233	2.3302	8.3721	26.647
55	0.9286	1.1471	2.2059	10.11	22.331	2.6233	2.3302	8.3721	26.647
56	0.92746	1.1642	2.2388	10.224	22.612	2.6233	2.3302	8.3721	26.647
57	0.92632	1.1407	2.2222	10.074	22.193	2.6233	2.3302	8.3721	26.647
58	0.92518	1.1692	2.3077	10.385	22.923	2.6233	2.3302	8.3721	26.647
59	0.92405	1.1364	2.2727	10.197	22.318	2.6233	2.3302	8.3721	26.647
60	0.92291	1.1473	2.093	10.403	22.682	2.6233	2.3302	8.3721	26.647
61	0.92177	1.1654	2.126	10.488	22.764	2.6233	2.3302	8.3721	26.647
62	0.92064	1.1496	2.126	10.449	22.472	2.6233	2.3302	8.3721	26.647
63	0.9195	1.1429	2.1429	10.492	22.452	2.6233	2.3302	8.3721	26.647
64	0.91836	1.125	2.1094	10.273	21.82	2.6233	2.3302	8.3721	26.647
65	0.91722	1.136	2.16	10.456	22.232	2.6233	2.3302	8.3721	26.647
66	0.91609	1.1382	2.1951	10.585	22.333	2.6233	2.3302	8.3721	26.647
67	0.91495	1.1667	2.25	10.783	22.767	2.6233	2.3302	8.3721	26.647
68	0.91381	1.1311	1.9672	10.574	22.115	2.6233	2.3302	8.3721	26.647
69	0.91268	1.1148	2.2131	10.541	21.943	2.6233	2.3302	8.3721	26.647
70	0.91154	1.1333	2.25	10.633	22.225	2.6233	2.3302	8.3721	26.647
71	0.9104	1.1552	2.069	10.966	22.647	2.6233	2.3302	8.3721	26.647
72	0.90926	1.1478	2.087	11.052	22.826	2.6233	2.3302	8.3721	26.647
73	0.90813	1.1478	2.087	10.965	22.496	2.6233	2.3302	8.3721	26.647
74	0.90699	1.1304	2.3478	10.939	22.33	2.6233	2.3302	8.3721	26.647
75	0.90585	1.1304	2.087	10.678	22.191	2.6233	2.3302	8.3721	26.647
76	0.90472	1.1327	2.1239	10.832	22.327	2.6233	2.3302	8.3721	26.647
77	0.90358	1.1429	2.1429	10.884	22.339	2.6233	2.3302	8.3721	26.647
78	0.90244	1.1455	2.1818	11.036	22.555	2.6233	2.3302	8.3721	26.647
79	0.9013	1.1351	2.1622	10.856	22.279	2.6233	2.3302	8.3721	26.647
80	0.90017	1.1273	2.1818	10.918	22.136	2.6233	2.3302	8.3721	26.647
81	0.89903	1.1376	2.2018	10.982	22.257	2.6233	2.3302	8.3721	26.647
82	0.89789	1.1402	2.243	11.103	22.346	2.6233	2.3302	8.3721	26.647
83	0.89676	1.1402	2.243	11.065	22.234	2.6233	2.3302	8.3721	26.647
84	0.89562	1.1429	2.2857	11.238	22.457	2.6233	2.3302	8.3721	26.647
85	0.89448	1.1321	2.2642	11.057	22	2.6233	2.3302	8.3721	26.647
86	0.89334	1.1132	2.2642	11.019	21.943	2.6233	2.3302	8.3721	26.647
87	0.89221	1.1238	2.2857	11.114	21.933	2.6233	2.3302	8.3721	26.647
88	0.89107	1.1048	2	11.124	21.667	2.6233	2.3302	8.3721	26.647
89	0.88993	1.1485	2.0792	11.465	22.475	2.6233	2.3302	8.3721	26.647
90	0.8888	1.1176	2.0588	11.294	22	2.6233	2.3302	8.3721	26.647
91	0.88766	1.1515	2.1212	11.576	21.495	2.6233	2.3302	8.3721	26.647
92	0.88652	1.14	2.1	11.42	21.04	2.6233	2.3302	8.3721	26.647
93	0.88538	1.1089	2.0792	11.228	20.822	2.6233	2.3302	8.3721	26.647
94	0.88425	1.1429	2.1429	11.551	21.194	2.6233	2.3302	8.3721	26.647
95	0.88311	1.134	2.1649	11.649	21.268	2.6233	2.3302	8.3721	26.647
96	0.88197	1.1458	2.1875	11.677	21.375	2.6233	2.3302	8.3721	26.647
97	0.88084	1.1458	2.1875	11.656	21.208	2.6233	2.3302	8.3721	26.647
98	0.8797	1.1868	2.3077	12.297	22.044	2.6233	2.3302	8.3721	26.647
99	0.87856	1.1613	2.2581	11.957	21.452	2.6233	2.3302	8.3721	26.647
100	0.87742	1.1277	2.234	11.755	21.043	2.6233	2.3302	8.3721	26.647
101	0.87629	1.1158	2.2105	11.558	20.779	2.6233	2.3302	8.3721	26.647
102	0.87515	1.1648	2.3077	12.055	21.286	2.6233	2.3302	8.3721	26.647
103	0.87401	1.1429	2.3077	11.989	21.242	2.6233	2.3302	8.3721	26.647
104	0.87288	1.1304	2.2826	11.815	20.848	2.6233	2.3302	8.3721	26.647
105	0.87174	1.1556	2	12.056	21.156	2.6233	2.3302	8.3721	26.647
106	0.8706	1.1209	2.3077	11.802	20.703	2.6233	2.3302	8.3721	26.647
107	0.86946	1.1724	2.069	12.264	21.552	2.6233	2.3302	8.3721	26.647
108	0.86833	1.1591	2.0455	12.08	21.102	2.6233	2.3302	8.3721	26.647
109	0.86719	1.1236	2.0225	11.899	20.618	2.6233	2.3302	8.3721	26.647
110	0.86605	1.1765	2.4706	12.447	21.459	2.6233	2.3302	8.3721	26.647
111	0.86492	1.1765	2.1176	12.459	21.4	2.6233	2.3302	8.3721	26.647
112	0.86378	1.1529	2.1176	12.341	21.318	2.6233	2.3302	8.3721	26.647
113	0.86264	1.1529	2.1176	12.388	21	2.6233	2.3302	8.3721	26.647
114	0.86151	1.1667	2.1429	12.452	21.274	2.6233	2.3302	8.3721	26.647
115	0.86037	1.1429	2.1429	12.345	21.036	2.6233	2.3302	8.3721	26.647
116	0.85923	1.1429	2.1429	12.274	20.893	2.6233	2.3302	8.3721	26.647
117	0.85809	1.1707	2.1951	12.61	21.22	2.6233	2.3302	8.3721	26.647
118	0.85696	1.1463	2.1951	12.524	21.134	2.6233	2.3302	8.3721	26.647
119	0.85582	1.1463	2.1951	12.512	20.939	2.6233	2.3302	8.3721	26.647
120	0.85468	1.1463	2.1951	12.439	20.707	2.6233	2.3302	8.3721	26.647
121	0.85355	1.1463	2.1951	12.366	20.512	2.6233	2.3302	8.3721	26.647
122	0.85241	1.15	2.25	12.688	20.938	2.6233	2.3302	8.3721	26.647
123	0.85127	1.1358	2.2222	12.469	20.728	2.6233	2.3302	8.3721	26.647
124	0.85013	1.1358	2.2222	12.37	20.519	2.6233	2.3302	8.3721	26.647
125	0.849	1.2267	2.4	13.333	21.933	2.6233	2.3302	8.3721	26.647
126	0.84786	1.1392	2.2785	12.633	20.671	2.6233	2.3302	8.3721	26.647
127	0.84672	1.1538	2.3077	12.667	20.782	2.6233	2.3302	8.3721	26.647
128	0.84559	1.1538	1.9231	12.641	20.615	2.6233	2.3302	8.3721	26.647
129	0.84445	1.1842	1.9737	12.934	20.987	2.6233	2.3302	8.3721	26.647
130	0.84331	1.1579	1.9737	12.842	20.763	2.6233	2.3302	8.3721	26.647
131	0.84217	1.1733	2	13.027	21.027	2.6233	2.3302	8.3721	26.647
132	0.84104	1.1579	1.9737	12.526	20.382	2.6233	2.3302	8.3721	26.647
133	0.8399	1.2055	2.0548	13.014	21.178	2.6233	2.3302	8.3721	26.647
134	0.83876	1.1781	2.0548	13.301	21.068	2.6233	2.3302	8.3721	26.647
135	0.83763	1.1781	2.0548	13.205	19.918	2.6233	2.3302	8.3721	26.647
136	0.83649	1.1622	2.027	12.932	19.662	2.6233	2.3302	8.3721	26.647
137	0.83535	1.2113	2.1127	13.113	20.183	2.6233	2.3302	8.3721	26.647
138	0.83421	1.1667	2.0833	12.944	19.847	2.6233	2.3302	8.3721	26.647
139	0.83308	1.1667	2.0833	12.903	19.778	2.6233	2.3302	8.3721	26.647
140	0.83194	1.1831	2.1127	13.085	19.944	2.6233	2.3302	8.3721	26.647
141	0.8308	1.1667	2.0833	12.778	19.417	2.6233	2.3302	8.3721	26.647
142	0.82967	1.1233	2.0548	12.795	18.863	2.6233	2.3302	8.3721	26.647
143	0.82853	1.1714	2.1429	13.129	19.743	2.6233	2.3302	8.3721	26.647
144	0.82739	1.1884	2.1739	13.203	20	2.6233	2.3302	8.3721	26.647
145	0.82625	1.1884	2.1739	13.145	19.783	2.6233	2.3302	8.3721	26.647
146	0.82512	1.1549	2.1127	12.718	19.127	2.6233	2.3302	8.3721	26.647
147	0.82398	1.194	2.2388	13.448	20.03	2.6233	2.3302	8.3721	26.647
148	0.82284	1.1765	2.2059	13.176	19.912	2.6233	2.3302	8.3721	26.647
149	0.82171	1.1765	1.7647	13.162	19.441	2.6233	2.3302	8.3721	26.647
150	0.82057	1.1765	2.2059	13.132	19.279	2.6233	2.3302	8.3721	26.647
151	0.81943	1.1765	1.7647	13.074	19.368	2.6233	2.3302	8.3721	26.647
152	0.81829	1.1642	1.791	13.104	19.433	2.6233	2.3302	8.3721	26.647
153	0.81716	1.2	1.8462	13.554	19.754	2.6233	2.3302	8.3721	26.647
154	0.81602	1.1642	1.791	13.164	19.194	2.6233	2.3302	8.3721	26.647
155	0.81488	1.1642	1.791	13.045	19.045	2.6233	2.3302	8.3721	26.647
156	0.81375	1.2	1.8462	13.108	19.477	2.6233	2.3302	8.3721	26.647
157	0.81261	1.2063	1.9048	13.444	19.984	2.6233	2.3302	8.3721	26.647
158	0.81147	1.1875	1.875	13.25	19.578	2.6233	2.3302	8.3721	26.647
159	0.81033	1.2063	1.9048	13.429	19.889	2.6233	2.3302	8.3721	26.647
160	0.8092	1.1875	1.875	13.375	19.25	2.6233	2.3302	8.3721	26.647
161	0.80806	1.2063	1.9048	13.556	19.508	2.6233	2.3302	8.3721	26.647
162	0.80692	1.1692	1.8462	13.046	19	2.6233	2.3302	8.3721	26.647
163	0.80579	1.1562	1.875	12.875	19.078	2.6233	2.3302	8.3721	26.647
164	0.80465	1.1935	1.9355	13.323	19.29	2.6233	2.3302	8.3721	26.647
165	0.80351	1.2333	2	13.767	19.867	2.6233	2.3302	8.3721	26.647
166	0.80237	1.2131	1.9672	13.525	19.656	2.6233	2.3302	8.3721	26.647
167	0.80124	1.2131	1.9672	13.311	19.443	2.6233	2.3302	8.3721	26.647
168	0.8001	1.1429	1.9048	12.889	18.762	2.6233	2.3302	8.3721	26.647
169	0.79896	1.2203	2.0339	13.729	19.814	2.6233	2.3302	8.3721	26.647
170	0.79783	1.2203	2.0339	13.39	19.763	2.6233	2.3302	8.3721	26.647
171	0.79669	1.2	2	13.183	19.3	2.6233	2.3302	8.3721	26.647
172	0.79555	1.2203	2.0339	13.305	19.508	2.6233	2.3302	8.3721	26.647
173	0.79441	1.2	2	12.983	18.917	2.6233	2.3302	8.3721	26.647
174	0.79328	1.1864	2.0339	13.169	19.373	2.6233	2.3302	8.3721	26.647
175	0.79214	1.1667	2	13.15	18.817	2.6233	2.3302	8.3721	26.647
176	0.791	1.2069	2.069	13.603	19.224	2.6233	2.3302	8.3721	26.647
177	0.78987	1.1864	2.0339	13.068	18.847	2.6233	2.3302	8.3721	26.647
178	0.78873	1.2069	2.069	13.207	19.19	2.6233	2.3302	8.3721	26.647
179	0.78759	1.1864	2.0339	12.915	18.627	2.6233	2.3302	8.3721	26.647
180	0.78645	1.1864	1.5254	12.881	17.492	2.6233	2.3302	8.3721	26.647
181	0.78532	1.1724	2.069	13.121	17.948	2.6233	2.3302	8.3721	26.647
182	0.78418	1.2364	1.6364	13.709	18.709	2.6233	2.3302	8.3721	26.647
183	0.78304	1.2593	1.6667	13.963	18.963	2.6233	2.3302	8.3721	26.647
184	0.78191	1.2593	1.6667	13.907	18.667	2.6233	2.3302	8.3721	26.647
185	0.78077	1.2593	1.6667	13.63	18.574	2.6233	2.3302	8.3721	26.647
186	0.77963	1.2364	1.6364	13.255	18.109	2.6233	2.3302	8.3721	26.647
187	0.77849	1.2143	1.6071	12.893	17.839	2.6233	2.3302	8.3721	26.647
188	0.77736	1.1786	1.6071	12.929	17.679	2.6233	2.3302	8.3721	26.647
189	0.77622	1.2453	2.2642	13.623	18.604	2.6233	2.3302	8.3721	26.647
190	0.77508	1.2453	1.6981	13.453	18.415	2.6233	2.3302	8.3721	26.647
191	0.77395	1.2692	1.7308	13.692	18.808	2.6233	2.3302	8.3721	26.647
192	0.77281	1.2453	1.6981	13.34	18.208	2.6233	2.3302	8.3721	26.647
193	0.77167	1.2453	1.6981	13.321	18.226	2.6233	2.3302	8.3721	26.647
194	0.77054	1.2453	1.6981	13.132	18.151	2.6233	2.3302	8.3721	26.647
195	0.7694	1.2075	1.6981	12.981	17.925	2.6233	2.3302	8.3721	26.647
196	0.76826	1.1852	1.6667	12.741	17.426	2.6233	2.3302	8.3721	26.647
197	0.76712	1.2549	1.7647	13.51	18.529	2.6233	2.3302	8.3721	26.647
198	0.76599	1.2549	1.7647	13.373	18.373	2.6233	2.3302	8.3721	26.647
199	0.76485	1.2549	1.7647	13.255	18.216	2.6233	2.3302	8.3721	26.647
200	0.76371	1.2549	1.7647	13.333	18.137	2.6233	2.3302	8.3721	26.647
201	0.76258	1.2549	1.7647	13.176	18.137	2.6233	2.3302	8.3721	26.647
202	0.76144	1.2549	1.7647	13.157	18	2.6233	2.3302	8.3721	26.647
203	0.7603	1.2157	1.7647	12.725	17.588	2.6233	2.3302	8.3721	26.647
204	0.75916	1.2157	1.7647	12.706	17.863	2.6233	2.3302	8.3721	26.647
205	0.75803	1.2157	1.7647	12.627	17.627	2.6233	2.3302	8.3721	26.647
206	0.75689	1.2653	1.8367	13.163	18.408	2.6233	2.3302	8.3721	26.647
207	0.75575	1.24	1.8	12.8	17.78	2.6233	2.3302	8.3721	26.647
208	0.75462	1.2653	1.8367	13.061	18.143	2.6233	2.3302	8.3721	26.647
209	0.75348	1.2917	1.875	13.271	18.417	2.6233	2.3302	8.3721	26.647
210	0.75234	1.2653	1.8367	12.959	17.898	2.6233	2.3302	8.3721	26.647
211	0.7512	1.2245	1.8367	12.898	18.02	2.6233	2.3302	8.3721	26.647
212	0.75007	1.2245	1.8367	12.633	17.939	2.6233	2.3302	8.3721	26.647
213	0.74893	1.2766	1.9149	13.106	18.511	2.6233	2.3302	8.3721	26.647
214	0.74779	1.3043	1.9565	13.326	18.848	2.6233	2.3302	8.3721	26.647
215	0.74666	1.2766	1.9149	13.021	18.213	2.6233	2.3302	8.3721	26.647
216	0.74552	1.2766	1.9149	12.872	18.128	2.6233	2.3302	8.3721	26.647
217	0.74438	1.2766	1.9149	12.851	17.872	2.6233	2.3302	8.3721	26.647
218	0.74324	1.2766	1.9149	12.809	17.787	2.6233	2.3302	8.3721	26.647
219	0.74211	1.2766	1.9149	12.702	17.681	2.6233	2.3302	8.3721	26.647
220	0.74097	1.234	1.9149	12.723	17.766	2.6233	2.3302	8.3721	26.647
221	0.73983	1.234	1.9149	12.723	17.723	2.6233	2.3302	8.3721	26.647
222	0.7387	1.234	1.9149	12.319	17.681	2.6233	2.3302	8.3721	26.647
223	0.73756	1.3182	2.0455	13.091	18.659	2.6233	2.3302	8.3721	26.647
224	0.73642	1.2889	2	12.733	18.244	2.6233	2.3302	8.3721	26.647
225	0.73528	1.2889	2	12.667	17.956	2.6233	2.3302	8.3721	26.647
226	0.73415	1.2889	2	12.733	18.044	2.6233	2.3302	8.3721	26.647
227	0.73301	1.3182	2.0455	12.977	17.227	2.6233	2.3302	8.3721	26.647
228	0.73187	1.2609	1.9565	12.478	16.348	2.6233	2.3302	8.3721	26.647
229	0.73074	1.2444	2	12.689	16.8	2.6233	2.3302	8.3721	26.647
230	0.7296	1.2444	2	12.6	16.711	2.6233	2.3302	8.3721	26.647
231	0.72846	1.2174	1.9565	12.239	16.239	2.6233	2.3302	8.3721	26.647
232	0.72732	1.3333	2.1429	13.048	17.571	2.6233	2.3302	8.3721	26.647
233	0.72619	1.2444	1.3333	12.067	16.044	2.6233	2.3302	8.3721	26.647
234	0.72505	1.3333	1.4286	12.952	17.405	2.6233	2.3302	8.3721	26.647
235	0.72391	1.3333	1.4286	12.905	17.286	2.6233	2.3302	8.3721	26.647
236	0.72278	1.3333	1.4286	12.929	17.167	2.6233	2.3302	8.3721	26.647
237	0.72164	1.3333	1.4286	12.786	17.119	2.6233	2.3302	8.3721	26.647
238	0.7205	1.3023	1.3953	12.488	16.767	2.6233	2.3302	8.3721	26.647
239	0.71936	1.2857	1.4286	12.833	17.024	2.6233	2.3302	8.3721	26.647
240	0.71823	1.2558	1.3953	12.395	16.651	2.6233	2.3302	8.3721	26.647
241	0.71709	1.2857	1.4286	12.619	16.81	2.6233	2.3302	8.3721	26.647
242	0.71595	1.2558	1.3953	12.326	16.302	2.6233	2.3302	8.3721	26.647
243	0.71482	1.2273	1.3636	11.659	15.841	2.6233	2.3302	8.3721	26.647
244	0.71368	1.3171	1.4634	12.537	16.878	2.6233	2.3302	8.3721	26.647
245	0.71254	1.2558	1.3953	11.907	16.07	2.6233	2.3302	8.3721	26.647
246	0.7114	1.3171	1.4634	12.366	16.805	2.6233	2.3302	8.3721	26.647
247	0.71027	1.35	1.5	12.65	17.2	2.6233	2.3302	8.3721	26.647
248	0.70913	1.3171	1.4634	12.293	16.805	2.6233	2.3302	8.3721	26.647
249	0.70799	1.3171	1.4634	12.317	16.732	2.6233	2.3302	8.3721	26.647
250	0.70686	1.2683	1.4634	12.195	16.512	2.6233	2.3302	8.3721	26.647
251	0.70572	1.2683	1.4634	12.244	16.39	2.6233	2.3302	8.3721	26.647
252	0.70458	1.2683	1.4634	12.171	16.39	2.6233	2.3302	8.3721	26.647
253	0.70344	1.2683	1.4634	12.049	16.171	2.6233	2.3302	8.3721	26.647
254	0.70231	1.2381	1.4286	11.714	15.881	2.6233	2.3302	8.3721	26.647
255	0.70117	1.2381	1.4286	11.405	15.81	2.6233	2.3302	8.3721	26.647
256	0.70003	1.3684	1.5789	12.579	17.316	2.6233	2.3302	8.3721	26.647
257	0.6989	1.3333	1.5385	12.179	16.846	2.6233	2.3302	8.3721	26.647
258	0.69776	1.3333	1.5385	12.051	16.718	2.6233	2.3302	8.3721	26.647
259	0.69662	1.3333	1.5385	12.103	16.718	2.6233	2.3302	8.3721	26.647
260	0.69548	1.3333	1.5385	12.077	16.692	2.6233	2.3302	8.3721	26.647
261	0.69435	1.2821	1.5385	12.128	16.615	2.6233	2.3302	8.3721	26.647
262	0.69321	1.2821	1.5385	12.026	16.308	2.6233	2.3302	8.3721	26.647
263	0.69207	1.3158	1.5789	12.316	16.895	2.6233	2.3302	8.3721	26.647
264	0.69094	1.2821	1.5385	11.846	16.205	2.6233	2.3302	8.3721	26.647
265	0.6898	1.2821	1.5385	11.897	16.154	2.6233	2.3302	8.3721	26.647
266	0.68866	1.2821	1.5385	11.897	16.103	2.6233	2.3302	8.3721	26.647
267	0.68753	1.2821	1.5385	11.821	15.923	2.6233	2.3302	8.3721	26.647
268	0.68639	1.3514	1.6216	12.027	16.73	2.6233	2.3302	8.3721	26.647
269	0.68525	1.3158	1.5789	11.737	16.263	2.6233	2.3302	8.3721	26.647
270	0.68411	1.3158	1.5789	11.632	16.289	2.6233	2.3302	8.3721	26.647
271	0.68298	1.3158	1.5789	11.711	16.342	2.6233	2.3302	8.3721	26.647
272	0.68184	1.3158	1.5789	11.553	16.026	2.6233	2.3302	8.3721	26.647
273	0.6807	1.3158	1.5789	11.553	16.079	2.6233	2.3302	8.3721	26.647
274	0.67957	1.2632	1.5789	11.5	16.053	2.6233	2.3302	8.3721	26.647
275	0.67843	1.2973	1.6216	11.703	16.324	2.6233	2.3302	8.3721	26.647
276	0.67729	1.2632	1.5789	11.342	15.789	2.6233	2.3302	8.3721	26.647
277	0.67615	1.2632	1.5789	11.368	14.737	2.6233	2.3302	8.3721	26.647
278	0.67502	1.2632	1.5789	11.342	14.526	2.6233	2.3302	8.3721	26.647
279	0.67388	1.2632	1.5789	11.289	14.605	2.6233	2.3302	8.3721	26.647
280	0.67274	1.4118	1.7647	12.647	16.353	2.6233	2.3302	8.3721	26.647
281	0.67161	1.4118	1.7647	12.088	16.353	2.6233	2.3302	8.3721	26.647
282	0.67047	1.4118	1.7647	12.147	16.353	2.6233	2.3302	8.3721	26.647
283	0.66933	1.4118	1.7647	12.147	16.176	2.6233	2.3302	8.3721	26.647
284	0.66819	1.4118	1.7647	12.088	16.353	2.6233	2.3302	8.3721	26.647
285	0.66706	1.4118	1.7647	12.029	16	2.6233	2.3302	8.3721	26.647
286	0.66592	1.3714	1.7143	11.629	15.571	2.6233	2.3302	8.3721	26.647
287	0.66478	1.3529	1.7647	12	15.765	2.6233	2.3302	8.3721	26.647
288	0.66365	1.2778	1.6667	11.333	14.778	2.6233	2.3302	8.3721	26.647
289	0.66251	1.3529	1.7647	12.029	15.471	2.6233	2.3302	8.3721	26.647
290	0.66137	1.3143	1.7143	11.571	15	2.6233	2.3302	8.3721	26.647
291	0.66023	1.3143	1.7143	11.571	15.086	2.6233	2.3302	8.3721	26.647
292	0.6591	1.3143	1.7143	11.571	15.057	2.6233	2.3302	8.3721	26.647
293	0.65796	1.3143	1.7143	11.543	14.857	2.6233	2.3302	8.3721	26.647
294	0.65682	1.3939	1.8182	11.97	15.788	2.6233	2.3302	8.3721	26.647
295	0.65569	1.3939	1.8182	12.091	15.606	2.6233	2.3302	8.3721	26.647
296	0.65455	1.3939	1.8182	11.636	15.606	2.6233	2.3302	8.3721	26.647
297	0.65341	1.3939	1.8182	11.636	15.667	2.6233	2.3302	8.3721	26.647
298	0.65227	1.3939	1.8182	11.545	15.515	2.6233	2.3302	8.3721	26.647
299	0.65114	1.4375	1.875	11.906	15.969	2.6233	2.3302	8.3721	26.647
300	0.65	1.3939	1.8182	11.485	15.515	2.6233	2.3302	8.3721	26.647


==> tikz/experiment3_2d.dat <==
x	tol	wrlan	wcg
1	1e-12	16367	22323
2	1.0472e-12	16367	22291
3	1.0967e-12	16367	22269
4	1.1485e-12	16367	22259
5	1.2027e-12	17625	21301
6	1.2595e-12	17625	21274
7	1.319e-12	17625	21259
8	1.3813e-12	16450	21232
9	1.4465e-12	16450	21205
10	1.5148e-12	16450	21168
11	1.5864e-12	16450	21141
12	1.6613e-12	16450	21114
13	1.7397e-12	16995	20628
14	1.8219e-12	16995	20601
15	1.9079e-12	16995	20569
16	1.998e-12	16995	20559
17	2.0924e-12	16995	20522
18	2.1912e-12	16995	20495
19	2.2947e-12	16995	20463
20	2.403e-12	16995	20431
21	2.5165e-12	16995	20399
22	2.6354e-12	16995	20372
23	2.7598e-12	16995	20340
24	2.8902e-12	16995	20308
25	3.0266e-12	16995	20276
26	3.1696e-12	16365	19795
27	3.3193e-12	16365	19768
28	3.476e-12	16365	19731
29	3.6402e-12	16365	19726
30	3.8121e-12	16365	19694
31	3.9921e-12	16365	19667
32	4.1806e-12	16365	19635
33	4.3781e-12	16365	19613
34	4.5848e-12	16365	19586
35	4.8013e-12	16365	19554
36	5.0281e-12	16365	19512
37	5.2655e-12	16365	19490
38	5.5142e-12	16365	19458
39	5.7746e-12	16365	19458
40	6.0473e-12	16365	19421
41	6.3329e-12	16365	19384
42	6.632e-12	16365	19357
43	6.9452e-12	16365	19330
44	7.2732e-12	16365	19298
45	7.6166e-12	16365	19266
46	7.9763e-12	16365	19234
47	8.353e-12	16365	19207
48	8.7475e-12	16784	18736
49	9.1606e-12	16784	18704
50	9.5932e-12	16784	18672
51	1.0046e-11	16784	18650
52	1.0521e-11	16784	18618
53	1.1018e-11	16784	18586
54	1.1538e-11	15735	18559
55	1.2083e-11	15735	18554
56	1.2653e-11	15735	18522
57	1.3251e-11	15735	18500
58	1.3877e-11	15735	18463
59	1.4532e-11	15735	18426
60	1.5218e-11	15735	18394
61	1.5937e-11	15735	18372
62	1.669e-11	15735	18345
63	1.7478e-11	15735	18313
64	1.8303e-11	15735	18286
65	1.9167e-11	15735	18286
66	2.0073e-11	15735	18249
67	2.1021e-11	15735	18222
68	2.2013e-11	15735	18190
69	2.3053e-11	15735	18163
70	2.4142e-11	15735	18136
71	2.5282e-11	15735	18109
72	2.6476e-11	15735	18072
73	2.7726e-11	15735	18045
74	2.9035e-11	15735	18025
75	3.0406e-11	16112	17562
76	3.1842e-11	16112	17535
77	3.3346e-11	16112	17498
78	3.4921e-11	16112	17471
79	3.657e-11	16112	17439
80	3.8297e-11	16112	17412
81	4.0106e-11	16112	17385
82	4.2e-11	15105	17375
83	4.3983e-11	15105	17343
84	4.606e-11	15105	17316
85	4.8235e-11	15105	17284
86	5.0513e-11	15105	17257
87	5.2899e-11	15105	17230
88	5.5397e-11	15105	17198
89	5.8013e-11	15105	17156
90	6.0753e-11	15105	17129
91	6.3622e-11	15105	17124
92	6.6627e-11	15105	17102
93	6.9773e-11	15105	17065
94	7.3068e-11	15105	17033
95	7.6519e-11	15105	17006
96	8.0132e-11	15105	16979
97	8.3917e-11	15105	16952
98	8.788e-11	15440	16484
99	9.203e-11	15440	16462
100	9.6376e-11	15440	16425
101	1.0093e-10	15440	16403
102	1.0569e-10	15440	16393
103	1.1068e-10	15440	16371
104	1.1591e-10	15440	16344
105	1.2139e-10	15440	16317
106	1.2712e-10	15440	16290
107	1.3312e-10	15440	16253
108	1.3941e-10	15440	16231
109	1.4599e-10	15440	16199
110	1.5289e-10	14475	16199
111	1.6011e-10	14475	16157
112	1.6767e-10	14475	16130
113	1.7559e-10	14475	16103
114	1.8388e-10	14475	16081
115	1.9256e-10	14475	16039
116	2.0166e-10	14475	16017
117	2.1118e-10	14475	15985
118	2.2115e-10	14475	15958
119	2.316e-10	14475	15958
120	2.4253e-10	14475	15921
121	2.5399e-10	14475	15899
122	2.6598e-10	14768	15429
123	2.7854e-10	14768	15392
124	2.917e-10	14768	15392
125	3.0547e-10	14768	15355
126	3.199e-10	14768	15333
127	3.35e-10	14768	15301
128	3.5082e-10	14768	15279
129	3.6739e-10	14768	15257
130	3.8474e-10	14768	15230
131	4.0291e-10	14768	15198
132	4.2194e-10	14768	15188
133	4.4187e-10	14768	15166
134	4.6273e-10	14768	15139
135	4.8459e-10	14768	15112
136	5.0747e-10	14768	15080
137	5.3144e-10	14768	15053
138	5.5653e-10	14768	15021
139	5.8282e-10	13845	15016
140	6.1034e-10	13845	14989
141	6.3916e-10	13845	14957
142	6.6935e-10	13845	14930
143	7.0096e-10	13845	14903
144	7.3406e-10	13845	14876
145	7.6873e-10	13845	14839
146	8.0503e-10	14096	14379
147	8.4305e-10	14096	14352
148	8.8286e-10	14096	14342
149	9.2455e-10	14096	14315
150	9.6822e-10	14096	14293
151	1.0139e-09	14096	14266
152	1.0618e-09	14096	14244
153	1.112e-09	14096	14207
154	1.1645e-09	14096	14180
155	1.2195e-09	14096	14180
156	1.2771e-09	14096	14153
157	1.3374e-09	14096	14126
158	1.4005e-09	14096	14094
159	1.4667e-09	14096	14067
160	1.5359e-09	14096	14035
161	1.6085e-09	14096	14003
162	1.6844e-09	14096	13998
163	1.764e-09	14096	13966
164	1.8473e-09	14096	13944
165	1.9345e-09	14096	13907
166	2.0259e-09	14096	13885
167	2.1216e-09	13215	13853
168	2.2217e-09	13215	13853
169	2.3267e-09	14263	13381
170	2.4365e-09	13424	13359
171	2.5516e-09	13424	13332
172	2.6721e-09	13424	13300
173	2.7983e-09	13424	13295
174	2.9304e-09	13424	13268
175	3.0688e-09	13424	13246
176	3.2138e-09	13424	13224
177	3.3655e-09	13424	13187
178	3.5245e-09	13424	13155
179	3.6909e-09	13424	13150
180	3.8652e-09	13424	13128
181	4.0478e-09	13424	13091
182	4.2389e-09	13424	13069
183	4.4391e-09	13424	13047
184	4.6487e-09	13424	13020
185	4.8683e-09	13424	13010
186	5.0982e-09	13424	12983
187	5.3389e-09	13424	12956
188	5.5911e-09	13424	12929
189	5.8551e-09	13424	12897
190	6.1316e-09	13424	12870
191	6.4212e-09	13424	12865
192	6.7244e-09	13424	12838
193	7.042e-09	13549	12386
194	7.3745e-09	13549	12359
195	7.7228e-09	13549	12337
196	8.0875e-09	13549	12305
197	8.4695e-09	13549	12283
198	8.8694e-09	13549	12256
199	9.2883e-09	12752	12246
200	9.7269e-09	12752	12224
201	1.0186e-08	12752	12192
202	1.0667e-08	12752	12165
203	1.1171e-08	12752	12143
204	1.1699e-08	12752	12128
205	1.2251e-08	12752	12106
206	1.283e-08	12752	12079
207	1.3436e-08	12752	12057
208	1.407e-08	12752	12030
209	1.4735e-08	12752	11998
210	1.543e-08	12752	11993
211	1.6159e-08	12752	11966
212	1.6922e-08	12752	11939
213	1.7721e-08	12752	11907
214	1.8558e-08	12752	11880
215	1.9435e-08	12752	11853
216	2.0352e-08	12752	11848
217	2.1314e-08	12835	11389
218	2.232e-08	12835	11367
219	2.3374e-08	12835	11345
220	2.4478e-08	12835	11335
221	2.5634e-08	12835	11313
222	2.6845e-08	12835	11286
223	2.8112e-08	12835	11259
224	2.944e-08	12835	11232
225	3.083e-08	12835	11222
226	3.2286e-08	12835	11190
227	3.3811e-08	12835	11168
228	3.5408e-08	12080	11141
229	3.708e-08	12080	11119
230	3.8831e-08	12080	11109
231	4.0665e-08	12080	11087
232	4.2585e-08	12080	11060
233	4.4596e-08	12080	11033
234	4.6702e-08	12080	11011
235	4.8908e-08	12080	11006
236	5.1218e-08	12080	10979
237	5.3636e-08	12080	10952
238	5.6169e-08	12080	10925
239	5.8822e-08	12080	10898
240	6.16e-08	12080	10893
241	6.4509e-08	12121	10422
242	6.7555e-08	12121	10412
243	7.0746e-08	12121	10385
244	7.4087e-08	12121	10363
245	7.7585e-08	12121	10336
246	8.1249e-08	12121	10336
247	8.5086e-08	12121	10314
248	8.9105e-08	12121	10287
249	9.3313e-08	12121	10255
250	9.7719e-08	12121	10223
251	1.0233e-07	12121	10218
252	1.0717e-07	12121	10196
253	1.1223e-07	12121	10174
254	1.1753e-07	12121	10142
255	1.2308e-07	12121	10120
256	1.2889e-07	11408	10120
257	1.3498e-07	11408	10093
258	1.4135e-07	11408	10061
259	1.4803e-07	11408	10039
260	1.5502e-07	11408	10007
261	1.6234e-07	11408	10007
262	1.7e-07	11408	9985
263	1.7803e-07	11408	9953
264	1.8644e-07	11408	9931
265	1.9525e-07	12078	9487
266	2.0447e-07	11407	9465
267	2.1412e-07	11407	9443
268	2.2423e-07	11407	9416
269	2.3482e-07	11407	9411
270	2.4591e-07	11407	9384
271	2.5753e-07	11407	9352
272	2.6969e-07	11407	9330
273	2.8242e-07	11407	9330
274	2.9576e-07	11407	9303
275	3.0973e-07	11407	9276
276	3.2436e-07	11407	9254
277	3.3967e-07	11407	9239
278	3.5572e-07	11407	9217
279	3.7251e-07	11407	9195
280	3.9011e-07	11407	9163
281	4.0853e-07	11407	9141
282	4.2782e-07	11407	9141
283	4.4803e-07	11407	9109
284	4.6918e-07	10736	9087
285	4.9134e-07	10736	9060
286	5.1454e-07	10736	9055
287	5.3884e-07	10736	9033
288	5.6429e-07	11322	8587
289	5.9094e-07	11322	8555
290	6.1885e-07	11322	8533
291	6.4807e-07	11322	8511
292	6.7868e-07	11322	8501
293	7.1073e-07	11322	8474
294	7.4429e-07	11322	8452
295	7.7944e-07	11322	8430
296	8.1625e-07	10693	8425
297	8.548e-07	10693	8398
298	8.9517e-07	10693	8371
299	9.3744e-07	10693	8344
300	9.8171e-07	10693	8344
301	1.0281e-06	10693	8322
302	1.0766e-06	10693	8295
303	1.1275e-06	10693	8273
304	1.1807e-06	10693	8273
305	1.2365e-06	10693	8246
306	1.2949e-06	10693	8219
307	1.356e-06	10693	8214
308	1.4201e-06	10693	8192
309	1.4871e-06	10693	8165
310	1.5573e-06	10693	8138
311	1.6309e-06	10064	8128
312	1.7079e-06	10566	7680
313	1.7886e-06	10566	7658
314	1.873e-06	10566	7631
315	1.9615e-06	10566	7631
316	2.0541e-06	10566	7609
317	2.1511e-06	10566	7577
318	2.2527e-06	10566	7555
319	2.3591e-06	10566	7555
320	2.4705e-06	10566	7533
321	2.5872e-06	10566	7506
322	2.7094e-06	10566	7496
323	2.8373e-06	10566	7474
324	2.9713e-06	10566	7447
325	3.1116e-06	9979	7420
326	3.2586e-06	9979	7420
327	3.4124e-06	9979	7398
328	3.5736e-06	9979	7371
329	3.7424e-06	9979	7366
330	3.9191e-06	9979	7344
331	4.1042e-06	9979	7317
332	4.298e-06	9979	7290
333	4.501e-06	9979	7280
334	4.7135e-06	9979	7258
335	4.9361e-06	9979	7231
336	5.1692e-06	10355	6808
337	5.4134e-06	10355	6781
338	5.669e-06	10355	6776
339	5.9367e-06	9810	6754
340	6.2171e-06	9810	6732
341	6.5107e-06	9810	6732
342	6.8182e-06	9810	6695
343	7.1402e-06	9810	6673
344	7.4773e-06	9810	6663
345	7.8305e-06	9810	6641
346	8.2003e-06	9810	6614
347	8.5875e-06	9810	6592
348	8.9931e-06	9810	6592
349	9.4178e-06	9810	6565
350	9.8625e-06	9810	6538
351	1.0328e-05	9810	6538
352	1.0816e-05	9265	6516
353	1.1327e-05	9265	6489
354	1.1862e-05	9265	6484
355	1.2422e-05	9265	6462
356	1.3009e-05	9265	6440
357	1.3623e-05	9265	6435
358	1.4266e-05	9265	6408
359	1.494e-05	9265	6381
360	1.5645e-05	9557	5936
361	1.6384e-05	9557	5936
362	1.7158e-05	9557	5909
363	1.7968e-05	9557	5887
364	1.8817e-05	9557	5887
365	1.9706e-05	9557	5860
366	2.0636e-05	9557	5860
367	2.1611e-05	9557	5833
368	2.2631e-05	9054	5811
369	2.37e-05	9054	5811
370	2.4819e-05	9054	5789
371	2.5991e-05	9054	5762
372	2.7219e-05	9054	5762
373	2.8504e-05	9054	5740
374	2.985e-05	9054	5713
375	3.126e-05	9054	5703
376	3.2736e-05	9054	5681
377	3.4282e-05	9054	5659
378	3.5901e-05	8551	5659
379	3.7597e-05	8551	5637
380	3.9372e-05	8551	5610
381	4.1232e-05	8551	5610
382	4.3179e-05	8551	5588
383	4.5218e-05	8551	5566
384	4.7353e-05	9220	5121
385	4.959e-05	9220	5121
386	5.1931e-05	8759	5099
387	5.4384e-05	8759	5067
388	5.6952e-05	8759	5067
389	5.9642e-05	8759	5045
390	6.2458e-05	8759	5045
391	6.5408e-05	8759	5023
392	6.8497e-05	8759	4996
393	7.1732e-05	8759	4996
394	7.5119e-05	8298	4974
395	7.8667e-05	8298	4952
396	8.2382e-05	8298	4952
397	8.6272e-05	8298	4925
398	9.0347e-05	8298	4920
399	9.4613e-05	8298	4898
400	9.9081e-05	8298	4876
401	0.00010376	8298	4876
402	0.00010866	8298	4849
403	0.00011379	8298	4827
404	0.00011917	7837	4827
405	0.00012479	7837	4805
406	0.00013069	7837	4800
407	0.00013686	8380	4353
408	0.00014332	8380	4348
409	0.00015009	8380	4326
410	0.00015718	8380	4304
411	0.0001646	8380	4304
412	0.00017237	8380	4282
413	0.00018051	7961	4282
414	0.00018904	7961	4255
415	0.00019797	7961	4233
416	0.00020732	7961	4233
417	0.00021711	7961	4211
418	0.00022736	7961	4206
419	0.0002381	7961	4179
420	0.00024934	7961	4179
421	0.00026112	7542	4152
422	0.00027345	7542	4130
423	0.00028636	7542	4130
424	0.00029988	7542	4108
425	0.00031405	7542	4103
426	0.00032888	7542	4081
427	0.00034441	7542	4081
428	0.00036067	7123	4059
429	0.00037771	7123	4037
430	0.00039554	7123	4027
431	0.00041422	7540	3605
432	0.00043379	7540	3605
433	0.00045427	7540	3583
434	0.00047572	7540	3583
435	0.00049819	7540	3556
436	0.00052172	7540	3529
437	0.00054636	7540	3529
438	0.00057216	7163	3507
439	0.00059918	7163	3507
440	0.00062747	7163	3485
441	0.00065711	7163	3485
442	0.00068814	7163	3463
443	0.00072064	7163	3453
444	0.00075467	7163	3431
445	0.00079031	6786	3431
446	0.00082763	6786	3409
447	0.00086671	6786	3404
448	0.00090764	6786	3382
449	0.00095051	6786	3377
450	0.0009954	6786	3355
451	0.0010424	6409	3333
452	0.0010916	6409	3328
453	0.0011432	6409	3306
454	0.0011972	6409	3306
455	0.0012537	7035	2894
456	0.0013129	6700	2894
457	0.0013749	6700	2872
458	0.0014398	6700	2872
459	0.0015078	6700	2850
460	0.0015791	6700	2850
461	0.0016536	6365	2823
462	0.0017317	6365	2823
463	0.0018135	6365	2801
464	0.0018991	6365	2801
465	0.0019888	6365	2779
466	0.0020828	6365	2774
467	0.0021811	6030	2752
468	0.0022841	6030	2752
469	0.002392	6030	2725
470	0.0025049	6030	2725
471	0.0026232	6030	2703
472	0.0027471	5695	2703
473	0.0028769	5695	2681
474	0.0030127	5695	2681
475	0.003155	5695	2681
476	0.003304	5695	2659
477	0.00346	5360	2654
478	0.0036234	5360	2632
479	0.0037945	6153	2252
480	0.0039737	5860	2225
481	0.0041614	5860	2225
482	0.0043579	5860	2203
483	0.0045637	5860	2203
484	0.0047792	5567	2203
485	0.0050049	5567	2181
486	0.0052413	5567	2181
487	0.0054888	5274	2159
488	0.005748	5274	2154
489	0.0060195	5274	2132
490	0.0063038	5274	2132
491	0.0066014	4981	2127
492	0.0069132	4981	2105
493	0.0072397	4981	2105
494	0.0075816	4981	2083
495	0.0079396	4688	2083
496	0.0083146	4688	2061
497	0.0087072	4688	2061
498	0.0091184	4688	2061
499	0.009549	4395	2039
500	0.01	4395	2039


==> tikz/experiment3_3d.dat <==
x	tol	wrlan	wcg
1	1e-12	19487	25159
2	1.0472e-12	19487	25123
3	1.0967e-12	19487	25097
4	1.1485e-12	19487	25087
5	1.2027e-12	20985	24073
6	1.2595e-12	20985	24042
7	1.319e-12	20985	24027
8	1.3813e-12	19586	23996
9	1.4465e-12	19586	23965
10	1.5148e-12	19586	23924
11	1.5864e-12	19586	23893
12	1.6613e-12	19586	23862
13	1.7397e-12	20235	23344
14	1.8219e-12	20235	23313
15	1.9079e-12	20235	23277
16	1.998e-12	20235	23267
17	2.0924e-12	20235	23226
18	2.1912e-12	20235	23195
19	2.2947e-12	20235	23159
20	2.403e-12	20235	23123
21	2.5165e-12	20235	23087
22	2.6354e-12	20235	23056
23	2.7598e-12	20235	23020
24	2.8902e-12	20235	22984
25	3.0266e-12	20235	22948
26	3.1696e-12	19485	22435
27	3.3193e-12	19485	22404
28	3.476e-12	19485	22363
29	3.6402e-12	19485	22358
30	3.8121e-12	19485	22322
31	3.9921e-12	19485	22291
32	4.1806e-12	19485	22255
33	4.3781e-12	19485	22229
34	4.5848e-12	19485	22198
35	4.8013e-12	19485	22162
36	5.0281e-12	19485	22116
37	5.2655e-12	19485	22090
38	5.5142e-12	19485	22054
39	5.7746e-12	19485	22054
40	6.0473e-12	19485	22013
41	6.3329e-12	19485	21972
42	6.632e-12	19485	21941
43	6.9452e-12	19485	21910
44	7.2732e-12	19485	21874
45	7.6166e-12	19485	21838
46	7.9763e-12	19485	21802
47	8.353e-12	19485	21771
48	8.7475e-12	19984	21268
49	9.1606e-12	19984	21232
50	9.5932e-12	19984	21196
51	1.0046e-11	19984	21170
52	1.0521e-11	19984	21134
53	1.1018e-11	19984	21098
54	1.1538e-11	18735	21067
55	1.2083e-11	18735	21062
56	1.2653e-11	18735	21026
57	1.3251e-11	18735	21000
58	1.3877e-11	18735	20959
59	1.4532e-11	18735	20918
60	1.5218e-11	18735	20882
61	1.5937e-11	18735	20856
62	1.669e-11	18735	20825
63	1.7478e-11	18735	20789
64	1.8303e-11	18735	20758
65	1.9167e-11	18735	20758
66	2.0073e-11	18735	20717
67	2.1021e-11	18735	20686
68	2.2013e-11	18735	20650
69	2.3053e-11	18735	20619
70	2.4142e-11	18735	20588
71	2.5282e-11	18735	20557
72	2.6476e-11	18735	20516
73	2.7726e-11	18735	20485
74	2.9035e-11	18735	20465
75	3.0406e-11	19184	19966
76	3.1842e-11	19184	19935
77	3.3346e-11	19184	19894
78	3.4921e-11	19184	19863
79	3.657e-11	19184	19827
80	3.8297e-11	19184	19796
81	4.0106e-11	19184	19765
82	4.2e-11	17985	19755
83	4.3983e-11	17985	19719
84	4.606e-11	17985	19688
85	4.8235e-11	17985	19652
86	5.0513e-11	17985	19621
87	5.2899e-11	17985	19590
88	5.5397e-11	17985	19554
89	5.8013e-11	17985	19508
90	6.0753e-11	17985	19477
91	6.3622e-11	17985	19472
92	6.6627e-11	17985	19446
93	6.9773e-11	17985	19405
94	7.3068e-11	17985	19369
95	7.6519e-11	17985	19338
96	8.0132e-11	17985	19307
97	8.3917e-11	17985	19276
98	8.788e-11	18384	18772
99	9.203e-11	18384	18746
100	9.6376e-11	18384	18705
101	1.0093e-10	18384	18679
102	1.0569e-10	18384	18669
103	1.1068e-10	18384	18643
104	1.1591e-10	18384	18612
105	1.2139e-10	18384	18581
106	1.2712e-10	18384	18550
107	1.3312e-10	18384	18509
108	1.3941e-10	18384	18483
109	1.4599e-10	18384	18447
110	1.5289e-10	17235	18447
111	1.6011e-10	17235	18401
112	1.6767e-10	17235	18370
113	1.7559e-10	17235	18339
114	1.8388e-10	17235	18313
115	1.9256e-10	17235	18267
116	2.0166e-10	17235	18241
117	2.1118e-10	17235	18205
118	2.2115e-10	17235	18174
119	2.316e-10	17235	18174
120	2.4253e-10	17235	18133
121	2.5399e-10	17235	18107
122	2.6598e-10	17584	17597
123	2.7854e-10	17584	17556
124	2.917e-10	17584	17556
125	3.0547e-10	17584	17515
126	3.199e-10	17584	17489
127	3.35e-10	17584	17453
128	3.5082e-10	17584	17427
129	3.6739e-10	17584	17401
130	3.8474e-10	17584	17370
131	4.0291e-10	17584	17334
132	4.2194e-10	17584	17324
133	4.4187e-10	17584	17298
134	4.6273e-10	17584	17267
135	4.8459e-10	17584	17236
136	5.0747e-10	17584	17200
137	5.3144e-10	17584	17169
138	5.5653e-10	17584	17133
139	5.8282e-10	16485	17128
140	6.1034e-10	16485	17097
141	6.3916e-10	16485	17061
142	6.6935e-10	16485	17030
143	7.0096e-10	16485	16999
144	7.3406e-10	16485	16968
145	7.6873e-10	16485	16927
146	8.0503e-10	16784	16427
147	8.4305e-10	16784	16396
148	8.8286e-10	16784	16386
149	9.2455e-10	16784	16355
150	9.6822e-10	16784	16329
151	1.0139e-09	16784	16298
152	1.0618e-09	16784	16272
153	1.112e-09	16784	16231
154	1.1645e-09	16784	16200
155	1.2195e-09	16784	16200
156	1.2771e-09	16784	16169
157	1.3374e-09	16784	16138
158	1.4005e-09	16784	16102
159	1.4667e-09	16784	16071
160	1.5359e-09	16784	16035
161	1.6085e-09	16784	15999
162	1.6844e-09	16784	15994
163	1.764e-09	16784	15958
164	1.8473e-09	16784	15932
165	1.9345e-09	16784	15891
166	2.0259e-09	16784	15865
167	2.1216e-09	15735	15829
168	2.2217e-09	15735	15829
169	2.3267e-09	16983	15313
170	2.4365e-09	15984	15287
171	2.5516e-09	15984	15256
172	2.6721e-09	15984	15220
173	2.7983e-09	15984	15215
174	2.9304e-09	15984	15184
175	3.0688e-09	15984	15158
176	3.2138e-09	15984	15132
177	3.3655e-09	15984	15091
178	3.5245e-09	15984	15055
179	3.6909e-09	15984	15050
180	3.8652e-09	15984	15024
181	4.0478e-09	15984	14983
182	4.2389e-09	15984	14957
183	4.4391e-09	15984	14931
184	4.6487e-09	15984	14900
185	4.8683e-09	15984	14890
186	5.0982e-09	15984	14859
187	5.3389e-09	15984	14828
188	5.5911e-09	15984	14797
189	5.8551e-09	15984	14761
190	6.1316e-09	15984	14730
191	6.4212e-09	15984	14725
192	6.7244e-09	15984	14694
193	7.042e-09	16133	14198
194	7.3745e-09	16133	14167
195	7.7228e-09	16133	14141
196	8.0875e-09	16133	14105
197	8.4695e-09	16133	14079
198	8.8694e-09	16133	14048
199	9.2883e-09	15184	14038
200	9.7269e-09	15184	14012
201	1.0186e-08	15184	13976
202	1.0667e-08	15184	13945
203	1.1171e-08	15184	13919
204	1.1699e-08	15184	13904
205	1.2251e-08	15184	13878
206	1.283e-08	15184	13847
207	1.3436e-08	15184	13821
208	1.407e-08	15184	13790
209	1.4735e-08	15184	13754
210	1.543e-08	15184	13749
211	1.6159e-08	15184	13718
212	1.6922e-08	15184	13687
213	1.7721e-08	15184	13651
214	1.8558e-08	15184	13620
215	1.9435e-08	15184	13589
216	2.0352e-08	15184	13584
217	2.1314e-08	15283	13077
218	2.232e-08	15283	13051
219	2.3374e-08	15283	13025
220	2.4478e-08	15283	13015
221	2.5634e-08	15283	12989
222	2.6845e-08	15283	12958
223	2.8112e-08	15283	12927
224	2.944e-08	15283	12896
225	3.083e-08	15283	12886
226	3.2286e-08	15283	12850
227	3.3811e-08	15283	12824
228	3.5408e-08	14384	12793
229	3.708e-08	14384	12767
230	3.8831e-08	14384	12757
231	4.0665e-08	14384	12731
232	4.2585e-08	14384	12700
233	4.4596e-08	14384	12669
234	4.6702e-08	14384	12643
235	4.8908e-08	14384	12638
236	5.1218e-08	14384	12607
237	5.3636e-08	14384	12576
238	5.6169e-08	14384	12545
239	5.8822e-08	14384	12514
240	6.16e-08	14384	12509
241	6.4509e-08	14433	11986
242	6.7555e-08	14433	11976
243	7.0746e-08	14433	11945
244	7.4087e-08	14433	11919
245	7.7585e-08	14433	11888
246	8.1249e-08	14433	11888
247	8.5086e-08	14433	11862
248	8.9105e-08	14433	11831
249	9.3313e-08	14433	11795
250	9.7719e-08	14433	11759
251	1.0233e-07	14433	11754
252	1.0717e-07	14433	11728
253	1.1223e-07	14433	11702
254	1.1753e-07	14433	11666
255	1.2308e-07	14433	11640
256	1.2889e-07	13584	11640
257	1.3498e-07	13584	11609
258	1.4135e-07	13584	11573
259	1.4803e-07	13584	11547
260	1.5502e-07	13584	11511
261	1.6234e-07	13584	11511
262	1.7e-07	13584	11485
263	1.7803e-07	13584	11449
264	1.8644e-07	13584	11423
265	1.9525e-07	14382	10931
266	2.0447e-07	13583	10905
267	2.1412e-07	13583	10879
268	2.2423e-07	13583	10848
269	2.3482e-07	13583	10843
270	2.4591e-07	13583	10812
271	2.5753e-07	13583	10776
272	2.6969e-07	13583	10750
273	2.8242e-07	13583	10750
274	2.9576e-07	13583	10719
275	3.0973e-07	13583	10688
276	3.2436e-07	13583	10662
277	3.3967e-07	13583	10647
278	3.5572e-07	13583	10621
279	3.7251e-07	13583	10595
280	3.9011e-07	13583	10559
281	4.0853e-07	13583	10533
282	4.2782e-07	13583	10533
283	4.4803e-07	13583	10497
284	4.6918e-07	12784	10471
285	4.9134e-07	12784	10440
286	5.1454e-07	12784	10435
287	5.3884e-07	12784	10409
288	5.6429e-07	13482	9911
289	5.9094e-07	13482	9875
290	6.1885e-07	13482	9849
291	6.4807e-07	13482	9823
292	6.7868e-07	13482	9813
293	7.1073e-07	13482	9782
294	7.4429e-07	13482	9756
295	7.7944e-07	13482	9730
296	8.1625e-07	12733	9725
297	8.548e-07	12733	9694
298	8.9517e-07	12733	9663
299	9.3744e-07	12733	9632
300	9.8171e-07	12733	9632
301	1.0281e-06	12733	9606
302	1.0766e-06	12733	9575
303	1.1275e-06	12733	9549
304	1.1807e-06	12733	9549
305	1.2365e-06	12733	9518
306	1.2949e-06	12733	9487
307	1.356e-06	12733	9482
308	1.4201e-06	12733	9456
309	1.4871e-06	12733	9425
310	1.5573e-06	12733	9394
311	1.6309e-06	11984	9384
312	1.7079e-06	12582	8880
313	1.7886e-06	12582	8854
314	1.873e-06	12582	8823
315	1.9615e-06	12582	8823
316	2.0541e-06	12582	8797
317	2.1511e-06	12582	8761
318	2.2527e-06	12582	8735
319	2.3591e-06	12582	8735
320	2.4705e-06	12582	8709
321	2.5872e-06	12582	8678
322	2.7094e-06	12582	8668
323	2.8373e-06	12582	8642
324	2.9713e-06	12582	8611
325	3.1116e-06	11883	8580
326	3.2586e-06	11883	8580
327	3.4124e-06	11883	8554
328	3.5736e-06	11883	8523
329	3.7424e-06	11883	8518
330	3.9191e-06	11883	8492
331	4.1042e-06	11883	8461
332	4.298e-06	11883	8430
333	4.501e-06	11883	8420
334	4.7135e-06	11883	8394
335	4.9361e-06	11883	8363
336	5.1692e-06	12331	7884
337	5.4134e-06	12331	7853
338	5.669e-06	12331	7848
339	5.9367e-06	11682	7822
340	6.2171e-06	11682	7796
341	6.5107e-06	11682	7796
342	6.8182e-06	11682	7755
343	7.1402e-06	11682	7729
344	7.4773e-06	11682	7719
345	7.8305e-06	11682	7693
346	8.2003e-06	11682	7662
347	8.5875e-06	11682	7636
348	8.9931e-06	11682	7636
349	9.4178e-06	11682	7605
350	9.8625e-06	11682	7574
351	1.0328e-05	11682	7574
352	1.0816e-05	11033	7548
353	1.1327e-05	11033	7517
354	1.1862e-05	11033	7512
355	1.2422e-05	11033	7486
356	1.3009e-05	11033	7460
357	1.3623e-05	11033	7455
358	1.4266e-05	11033	7424
359	1.494e-05	11033	7393
360	1.5645e-05	11381	6888
361	1.6384e-05	11381	6888
362	1.7158e-05	11381	6857
363	1.7968e-05	11381	6831
364	1.8817e-05	11381	6831
365	1.9706e-05	11381	6800
366	2.0636e-05	11381	6800
367	2.1611e-05	11381	6769
368	2.2631e-05	10782	6743
369	2.37e-05	10782	6743
370	2.4819e-05	10782	6717
371	2.5991e-05	10782	6686
372	2.7219e-05	10782	6686
373	2.8504e-05	10782	6660
374	2.985e-05	10782	6629
375	3.126e-05	10782	6619
376	3.2736e-05	10782	6593
377	3.4282e-05	10782	6567
378	3.5901e-05	10183	6567
379	3.7597e-05	10183	6541
380	3.9372e-05	10183	6510
381	4.1232e-05	10183	6510
382	4.3179e-05	10183	6484
383	4.5218e-05	10183	6458
384	4.7353e-05	10980	5953
385	4.959e-05	10980	5953
386	5.1931e-05	10431	5927
387	5.4384e-05	10431	5891
388	5.6952e-05	10431	5891
389	5.9642e-05	10431	5865
390	6.2458e-05	10431	5865
391	6.5408e-05	10431	5839
392	6.8497e-05	10431	5808
393	7.1732e-05	10431	5808
394	7.5119e-05	9882	5782
395	7.8667e-05	9882	5756
396	8.2382e-05	9882	5756
397	8.6272e-05	9882	5725
398	9.0347e-05	9882	5720
399	9.4613e-05	9882	5694
400	9.9081e-05	9882	5668
401	0.00010376	9882	5668
402	0.00010866	9882	5637
403	0.00011379	9882	5611
404	0.00011917	9333	5611
405	0.00012479	9333	5585
406	0.00013069	9333	5580
407	0.00013686	9980	5069
408	0.00014332	9980	5064
409	0.00015009	9980	5038
410	0.00015718	9980	5012
411	0.0001646	9980	5012
412	0.00017237	9980	4986
413	0.00018051	9481	4986
414	0.00018904	9481	4955
415	0.00019797	9481	4929
416	0.00020732	9481	4929
417	0.00021711	9481	4903
418	0.00022736	9481	4898
419	0.0002381	9481	4867
420	0.00024934	9481	4867
421	0.00026112	8982	4836
422	0.00027345	8982	4810
423	0.00028636	8982	4810
424	0.00029988	8982	4784
425	0.00031405	8982	4779
426	0.00032888	8982	4753
427	0.00034441	8982	4753
428	0.00036067	8483	4727
429	0.00037771	8483	4701
430	0.00039554	8483	4691
431	0.00041422	8980	4205
432	0.00043379	8980	4205
433	0.00045427	8980	4179
434	0.00047572	8980	4179
435	0.00049819	8980	4148
436	0.00052172	8980	4117
437	0.00054636	8980	4117
438	0.00057216	8531	4091
439	0.00059918	8531	4091
440	0.00062747	8531	4065
441	0.00065711	8531	4065
442	0.00068814	8531	4039
443	0.00072064	8531	4029
444	0.00075467	8531	4003
445	0.00079031	8082	4003
446	0.00082763	8082	3977
447	0.00086671	8082	3972
448	0.00090764	8082	3946
449	0.00095051	8082	3941
450	0.0009954	8082	3915
451	0.0010424	7633	3889
452	0.0010916	7633	3884
453	0.0011432	7633	3858
454	0.0011972	7633	3858
455	0.0012537	8379	3382
456	0.0013129	7980	3382
457	0.0013749	7980	3356
458	0.0014398	7980	3356
459	0.0015078	7980	3330
460	0.0015791	7980	3330
461	0.0016536	7581	3299
462	0.0017317	7581	3299
463	0.0018135	7581	3273
464	0.0018991	7581	3273
465	0.0019888	7581	3247
466	0.0020828	7581	3242
467	0.0021811	7182	3216
468	0.0022841	7182	3216
469	0.002392	7182	3185
470	0.0025049	7182	3185
471	0.0026232	7182	3159
472	0.0027471	6783	3159
473	0.0028769	6783	3133
474	0.0030127	6783	3133
475	0.003155	6783	3133
476	0.003304	6783	3107
477	0.00346	6384	3102
478	0.0036234	6384	3076
479	0.0037945	7329	2636
480	0.0039737	6980	2605
481	0.0041614	6980	2605
482	0.0043579	6980	2579
483	0.0045637	6980	2579
484	0.0047792	6631	2579
485	0.0050049	6631	2553
486	0.0052413	6631	2553
487	0.0054888	6282	2527
488	0.005748	6282	2522
489	0.0060195	6282	2496
490	0.0063038	6282	2496
491	0.0066014	5933	2491
492	0.0069132	5933	2465
493	0.0072397	5933	2465
494	0.0075816	5933	2439
495	0.0079396	5584	2439
496	0.0083146	5584	2413
497	0.0087072	5584	2413
498	0.0091184	5584	2413
499	0.009549	5235	2387
500	0.01	5235	2387


==> tikz/inexact.dat <==
x	err	err_inex	tol	normE
1	0.41796	0.41796	1.4864e-08	1.4864e-08
2	0.23705	0.23705	2.009e-08	2.3517e-08
3	0.1637	0.1637	2.7154e-08	3.4073e-08
4	0.10654	0.10654	3.6702e-08	4.7498e-08
5	0.072904	0.072904	4.9606e-08	6.5616e-08
6	0.049019	0.049019	6.7048e-08	8.9409e-08
7	0.034091	0.03409	9.0622e-08	1.2173e-07
8	0.023496	0.023496	1.2249e-07	1.6516e-07
9	0.016579	0.016579	1.6555e-07	2.2308e-07
10	0.011614	0.011614	2.2376e-07	3.0114e-07
11	0.0082729	0.0082729	3.0243e-07	4.0762e-07
12	0.0058546	0.0058546	4.0877e-07	5.53e-07
13	0.004196	0.004196	5.525e-07	7.4801e-07
14	0.0029897	0.0029897	7.4676e-07	1.0081e-06
15	0.0021517	0.0021517	1.0093e-06	1.3654e-06
16	0.0015405	0.0015405	1.3642e-06	1.8458e-06
17	0.0011122	0.0011122	1.8439e-06	2.485e-06
18	0.00079919	0.0007992	2.4922e-06	3.367e-06
19	0.00057837	0.00057837	3.3684e-06	4.5563e-06
20	0.00041681	0.0004168	4.5527e-06	6.1583e-06
21	0.00030223	0.00030223	6.1535e-06	8.3267e-06
22	0.00021832	0.00021831	8.3171e-06	1.1257e-05
23	0.00015856	0.00015856	1.1241e-05	1.5193e-05
24	0.00011476	0.00011476	1.5194e-05	2.0508e-05
25	8.3467e-05	8.3473e-05	2.0536e-05	2.7784e-05
26	6.051e-05	6.0523e-05	2.7757e-05	3.7391e-05
27	4.4061e-05	4.4084e-05	3.7516e-05	5.058e-05
28	3.1988e-05	3.2021e-05	5.0707e-05	6.8344e-05
29	2.3317e-05	2.3362e-05	6.8535e-05	9.2335e-05
30	1.6949e-05	1.7007e-05	9.2632e-05	0.00012469
31	1.2365e-05	1.244e-05	0.0001252	0.00016859
32	8.9979e-06	9.0916e-06	0.00016922	0.00022808
33	6.5699e-06	6.6865e-06	0.00022872	0.00030736
34	4.7853e-06	4.9328e-06	0.00030914	0.00041595
35	3.4966e-06	3.6853e-06	0.00041784	0.00056396
36	2.549e-06	2.794e-06	0.00056475	0.00076144
37	1.8637e-06	2.183e-06	0.00076332	0.0010275
38	1.3596e-06	1.7718e-06	0.0010317	0.0013888
39	9.9467e-07	1.5173e-06	0.0013945	0.0018789
40	7.2616e-07	1.3677e-06	0.0018847	0.0025428
41	5.3152e-07	1.2876e-06	0.0025474	0.003438
42	3.8827e-07	1.2505e-06	0.0034431	0.0046449
43	2.8434e-07	1.2393e-06	0.0046537	0.0062834
44	2.0783e-07	1.2422e-06	0.00629	0.0084888
45	1.5226e-07	1.2523e-06	0.0085016	0.011499
46	1.1135e-07	1.2659e-06	0.011491	0.015556
47	8.1608e-08	1.2814e-06	0.015531	0.021001
48	5.9708e-08	1.2993e-06	0.020992	0.0284
49	4.3777e-08	1.318e-06	0.028372	0.038381
50	3.2043e-08	1.336e-06	0.038348	0.051924

